Robust Subspace Clustering via Thresholding

The problem of clustering noisy and incompletely observed high-dimensional data points into a union of low-dimensional subspaces and a set of outliers is considered. The number of subspaces, their dimensions, and their orientations are assumed unknown. We propose a simple low-complexity subspace clustering algorithm, which applies spectral clustering to an adjacency matrix obtained by thresholding the correlations between data points. In other words, the adjacency matrix is constructed from the nearest neighbors of each data point in spherical distance. A statistical performance analysis shows that the algorithm exhibits robustness to additive noise and succeeds even when the subspaces intersect. Specifically, our results reveal an explicit tradeoff between the affinity of the subspaces and the tolerable noise level. We furthermore prove that the algorithm succeeds even when the data points are incompletely observed with the number of missing entries allowed to be (up to a log-factor) linear in the ambient dimension. We also propose a simple scheme that provably detects outliers, and we present numerical results on real and synthetic data.

==> fig/Cerror.dat <==
0 0
1 0
2 0.00015
3 0.001
4 0.0051
5 0.01435
6 0.04
7 0.1011
8 0.45625
9 0.80795
10 0.90295


==> fig/FDE_SSC.dat <==
25 0.1204341048735074 0.02520606965431162
50 0.09648763401212028 0.01404742085601885
75 0.0828730024400057 0.008442646338029115
100 0.08357400426541109 0.007843376869140467
125 0.07627170641200197 0.007518170319667125
150 0.07343637445984277 0.006220741305612272
175 0.07181265678037417 0.00509750064251892
200 0.06893742501981379 0.00396222801686561
225 0.0661914055214837 0.004141073535620756
250 0.06203509455594358 0.00249062493988896
275 0.06027308307385902 0.003911487077284386
300 0.06055969087379783 0.004713375543340905
325 0.05771074669357494 0.004495461474075633
350 0.05497215972316136 0.002405070952983064
375 0.05532596279906991 0.002899344684999047


==> fig/FDE_TSCa.dat <==
25 0.06095359147365616 0.02340512414601298
50 0.03719820849883073 0.0163206699871889
75 0.02921406357925216 0.009979257044266417
100 0.03290190893424218 0.009027439391451134
125 0.03282840199154659 0.004578158926419985
150 0.028316426244527 0.004631694015197244
175 0.02746511051316195 0.00411799704062168
200 0.02730269692438135 0.004576170772336435
225 0.02829995097832857 0.001949910581055998
250 0.02777337941816157 0.002599892829873008
275 0.02525433078524634 0.003153841788040691
300 0.02552674600071768 0.003141197116168379
325 0.02648097508175693 0.003224131511270881
350 0.02512616174222172 0.001765653925532567
375 0.02577696620396196 0.003153260997691817


==> fig/FDE_TSCb.dat <==
25 0.06139264905930726 0.02631504783170737
50 0.03558534634751469 0.01596367273258074
75 0.02813720861985407 0.011164838254708
100 0.03442672007797302 0.007628311566294764
125 0.03366182344132009 0.004778036737333425
150 0.02852085604515157 0.005240922080841216
175 0.02710016662720637 0.004913286855786367
200 0.02661539382731186 0.004619450657514007
225 0.02809076071155616 0.002504794163700831
250 0.02643285946404789 0.002529781426440891
275 0.02380774151602503 0.002976843189737901
300 0.02438893667404333 0.003731370381881814
325 0.02455696149097821 0.002385077428764119
350 0.02259860757081981 0.001639984319481478
375 0.02385941024291749 0.003086046316339011


==> fig/data/CE_SSintersect_TSC.dat <==
0 0
1 7.5e-05
2 0.00035
3 0.0015
4 0.0042
5 0.016275
6 0.04075
7 0.11413
8 0.38198
9 0.7013
10 0.72577


==> fig/data/FDE_SSintersect_TSC.dat <==
0 0
1 0.0004411
2 0.002312
3 0.0066784
4 0.015946
5 0.033671
6 0.059764
7 0.1014
8 0.15419
9 0.22437
10 0.31035


==> fig/data/LS_SSintersect_TSC.dat <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0.03
8 0.41
9 0.76
10 0.78


==> fig/data/sval.dat <==
1 22.888 24.811 22.089 22.706 21.567 19.681 22.047 22.594 22.601 23.184
2 7.8816 12.286 7.744 6.8195 7.3295 8.5164 8.1795 8.2492 6.7104 7.9396
3 7.0737 7.7393 5.9826 6.2708 6.8537 6.0582 5.8872 6.6129 5.1471 6.4147
4 5.0798 5.0101 5.2939 5.2838 5.4639 5.5345 5.0437 5.4072 5.0156 5.1307
5 4.1472 4.5096 4.8811 4.7071 5.0127 4.3827 4.4428 5.3815 3.9539 4.5153
6 3.8108 3.626 4.563 3.8768 4.641 3.9725 4.2423 4.3287 3.8014 4.4409
7 3.4877 3.4915 4.1498 3.7447 4.2817 3.6997 3.9108 4.0913 3.4861 3.7787
8 3.37 3.0955 3.8036 3.5949 3.9921 3.651 3.4073 3.577 3.3996 3.6864
9 3.1514 3.006 3.5164 3.3891 3.5384 3.3071 3.232 3.3894 3.187 3.3438
10 3.0075 2.4126 3.4408 3.1832 3.4297 3.169 3.0691 3.2302 3.109 3.1528
11 2.8814 2.3595 3.2905 3.1225 3.2196 3.0748 2.8788 2.8329 2.9842 3.0343
12 2.5939 2.3307 2.9846 3.0206 3.0355 3.0325 2.8018 2.7354 2.8309 2.8668
13 2.4048 2.1006 2.9489 2.7401 2.8628 2.7586 2.708 2.6385 2.7866 2.6645
14 2.3896 1.993 2.8258 2.5167 2.7235 2.7413 2.6451 2.5 2.726 2.5772
15 2.3373 1.8692 2.7867 2.4579 2.6529 2.615 2.4908 2.4887 2.5686 2.497
16 2.2572 1.7975 2.6376 2.4362 2.5237 2.4924 2.3644 2.3128 2.553 2.369
17 2.2086 1.7128 2.591 2.3655 2.3879 2.4433 2.2663 2.2755 2.4867 2.2846
18 1.9995 1.7094 2.5815 2.307 2.2121 2.3512 2.1231 2.2385 2.3578 2.2372
19 1.9722 1.5999 2.4043 2.227 2.1805 2.2884 2.0437 2.1066 2.2618 2.061
20 1.9102 1.5373 2.2668 2.1469 2.1148 2.195 2.0267 2.0818 2.1394 2.011
21 1.8205 1.4982 2.2253 2.1051 2.0356 2.1156 1.9407 1.9482 2.1054 1.9886
22 1.7191 1.4421 2.2191 2.0285 1.9897 2.0844 1.9246 1.9108 2.0437 1.8292
23 1.6855 1.3905 2.1652 2.0028 1.9401 2.0107 1.8072 1.8637 1.9716 1.802
24 1.5899 1.3586 2.0739 1.8724 1.8856 1.9525 1.7559 1.7808 1.9288 1.7654
25 1.5653 1.3314 2.0295 1.8211 1.8342 1.8766 1.7086 1.678 1.8902 1.7047
26 1.512 1.249 1.9115 1.8026 1.7567 1.7936 1.6323 1.6394 1.8734 1.6899
27 1.4576 1.2206 1.8604 1.7784 1.7394 1.7661 1.5787 1.5908 1.8175 1.6233
28 1.4199 1.1937 1.828 1.671 1.7199 1.7032 1.5531 1.5672 1.7912 1.5936
29 1.4108 1.168 1.8098 1.6467 1.6683 1.676 1.5437 1.5343 1.7293 1.5531
30 1.3822 1.1577 1.7742 1.6223 1.6049 1.6679 1.4613 1.499 1.6888 1.5504
31 1.3236 1.1443 1.6955 1.5858 1.5397 1.615 1.4506 1.4501 1.6739 1.5112
32 1.3215 1.0873 1.6634 1.5512 1.5144 1.5461 1.395 1.427 1.6073 1.4883
33 1.2793 1.0738 1.6219 1.5342 1.4863 1.5189 1.3727 1.3987 1.5826 1.3718
34 1.2515 1.0592 1.5761 1.5033 1.4565 1.4915 1.3201 1.365 1.5687 1.3609
35 1.2393 1.0224 1.5399 1.4764 1.434 1.4717 1.3072 1.3589 1.5128 1.332
36 1.2226 0.98752 1.5345 1.4392 1.3837 1.4439 1.2952 1.3016 1.4716 1.3167
37 1.16 0.97732 1.4802 1.4214 1.36 1.3996 1.2686 1.2613 1.4514 1.2793
38 1.1477 0.95887 1.4747 1.3745 1.3211 1.3878 1.2134 1.2093 1.4316 1.241
39 1.1175 0.93898 1.4405 1.3651 1.3201 1.3706 1.2056 1.1969 1.417 1.2148
40 1.0955 0.91505 1.4264 1.3505 1.2999 1.3401 1.1751 1.1598 1.3926 1.2053
41 1.0703 0.8993 1.3821 1.3038 1.2588 1.3364 1.1469 1.1536 1.3613 1.1805
42 1.0496 0.88181 1.3701 1.2906 1.2412 1.3247 1.1355 1.1428 1.3427 1.1459
43 1.0466 0.86765 1.3348 1.2753 1.2179 1.2968 1.1067 1.1333 1.3046 1.1296
44 1.0276 0.84763 1.3218 1.2599 1.1839 1.2742 1.0964 1.1118 1.2479 1.1096
45 0.99371 0.84063 1.288 1.2237 1.1654 1.23 1.0641 1.0896 1.236 1.0889
46 0.9793 0.8179 1.2841 1.1945 1.1406 1.2209 1.0381 1.0768 1.231 1.061
47 0.95407 0.81113 1.2604 1.1852 1.1264 1.2045 1.0254 1.0421 1.2264 1.03
48 0.93273 0.80539 1.244 1.157 1.0985 1.1908 1.0005 1.0337 1.1991 1.0271
49 0.92376 0.78163 1.206 1.1325 1.0896 1.1689 0.98601 1.0147 1.1754 1.0226
50 0.90647 0.7652 1.1768 1.1194 1.0764 1.1326 0.96337 1.0127 1.1645 1.0054
51 0.89805 0.7461 1.1613 1.1098 1.0567 1.1187 0.94539 0.99205 1.1337 0.96577
52 0.86938 0.74192 1.1562 1.0874 1.0432 1.1105 0.93638 0.98901 1.1164 0.95578
53 0.86236 0.73279 1.1388 1.068 1.0206 1.0905 0.90967 0.9461 1.0907 0.93509
54 0.85222 0.71431 1.1246 1.0523 1.0066 1.0705 0.89642 0.93966 1.0861 0.93055
55 0.84378 0.69377 1.088 1.04 1.0008 1.0501 0.89131 0.9194 1.0675 0.90681
56 0.82822 0.68928 1.0862 1.0223 0.98686 1.04 0.87803 0.9146 1.0526 0.89749
57 0.80825 0.67724 1.0701 1.009 0.97142 1.0328 0.86843 0.89123 1.0191 0.87692
58 0.80621 0.67349 1.0509 1.0045 0.92807 1.0008 0.84756 0.88749 1.0114 0.87146
59 0.80192 0.6688 1.0375 0.98778 0.91892 0.98151 0.83315 0.86789 1.0013 0.86547
60 0.78506 0.65373 1.0242 0.97051 0.91412 0.96085 0.82808 0.85523 0.99171 0.85643
61 0.76784 0.64122 0.99982 0.95099 0.90691 0.94789 0.82237 0.82931 0.97861 0.82802
62 0.75933 0.63676 0.99347 0.9366 0.88936 0.93276 0.81816 0.81834 0.95701 0.81888
63 0.74374 0.62681 0.97576 0.92081 0.88406 0.929 0.79339 0.81069 0.94537 0.80189
64 0.74004 0.62014 0.97473 0.91672 0.86751 0.91999 0.78123 0.80509 0.92714 0.79697
65 0.72789 0.60876 0.95794 0.89908 0.86114 0.91079 0.77816 0.80409 0.91809 0.78221
66 0.72585 0.60358 0.95687 0.88586 0.8476 0.89747 0.7614 0.79194 0.89914 0.76095
67 0.71229 0.59534 0.93989 0.87984 0.84355 0.8793 0.75232 0.7716 0.89825 0.75765
68 0.7048 0.59092 0.91163 0.86918 0.82964 0.86582 0.74087 0.76708 0.87813 0.74472
69 0.69431 0.57405 0.9105 0.85538 0.81616 0.84691 0.73245 0.75867 0.87395 0.7413
70 0.68754 0.57122 0.89029 0.83417 0.80477 0.84632 0.72229 0.74818 0.85905 0.73057
71 0.685 0.55727 0.88073 0.82605 0.79747 0.8372 0.70976 0.74072 0.849 0.72617
72 0.67365 0.55087 0.87056 0.81719 0.79542 0.81785 0.70427 0.72869 0.8447 0.7195
73 0.66295 0.54384 0.85795 0.80523 0.79158 0.8114 0.69126 0.71968 0.83128 0.70642
74 0.65209 0.53975 0.84305 0.79492 0.7833 0.80499 0.6824 0.71018 0.8189 0.69898
75 0.64816 0.53765 0.84056 0.78752 0.76656 0.78606 0.67795 0.70076 0.80213 0.69431
76 0.64254 0.52606 0.83088 0.78086 0.75658 0.77579 0.66979 0.69914 0.78648 0.68691
77 0.63151 0.52437 0.8212 0.76829 0.75519 0.76847 0.66237 0.69201 0.77911 0.68486
78 0.62987 0.51667 0.80718 0.75987 0.73435 0.75898 0.65077 0.68676 0.77625 0.67368
79 0.62258 0.50502 0.80184 0.75316 0.72875 0.74926 0.64282 0.6795 0.77055 0.65647
80 0.61478 0.50227 0.78665 0.74969 0.71919 0.74442 0.63395 0.66589 0.74523 0.64455
81 0.61238 0.49867 0.77172 0.74013 0.71374 0.73598 0.62449 0.66171 0.74279 0.63782
82 0.60189 0.49176 0.76706 0.73644 0.70335 0.73022 0.61731 0.65438 0.73647 0.63194
83 0.59617 0.49079 0.75556 0.73489 0.69811 0.72826 0.61587 0.64439 0.73407 0.62801
84 0.5888 0.48882 0.74956 0.71973 0.68983 0.71954 0.60591 0.64287 0.72273 0.61816
85 0.58232 0.47672 0.74533 0.7165 0.68256 0.71023 0.60131 0.63131 0.71879 0.61422
86 0.57391 0.47079 0.74096 0.70372 0.67549 0.69871 0.59301 0.6267 0.70798 0.60959
87 0.5672 0.46524 0.73493 0.70021 0.66245 0.69348 0.58794 0.62038 0.69207 0.59985
88 0.56475 0.45609 0.72146 0.68471 0.66029 0.67911 0.58354 0.61439 0.68626 0.59793
89 0.55574 0.45248 0.70929 0.67743 0.65136 0.67823 0.57979 0.61313 0.67736 0.5849
90 0.55198 0.44878 0.70851 0.67499 0.64862 0.66689 0.57764 0.59606 0.6734 0.58366
91 0.55022 0.43767 0.69326 0.66631 0.64314 0.66213 0.56308 0.59246 0.66891 0.57303
92 0.54028 0.43533 0.68867 0.65532 0.63847 0.64993 0.55749 0.5863 0.66201 0.56811
93 0.53824 0.4331 0.68484 0.64572 0.63133 0.64459 0.55134 0.58317 0.65681 0.56548
94 0.53299 0.43173 0.68072 0.64428 0.62805 0.64147 0.54577 0.58099 0.64745 0.56315
95 0.53136 0.42773 0.66957 0.63733 0.62312 0.62973 0.54144 0.57327 0.64021 0.55747
96 0.52309 0.42181 0.66664 0.63278 0.61372 0.61948 0.53998 0.56844 0.63803 0.54957
97 0.5184 0.41981 0.66148 0.62534 0.60688 0.61685 0.5306 0.56611 0.62862 0.54757
98 0.51688 0.41106 0.65971 0.61506 0.60025 0.6152 0.52733 0.56379 0.62483 0.53591
99 0.50811 0.407 0.64498 0.611 0.59428 0.61008 0.52701 0.5565 0.61723 0.5322
100 0.50569 0.40128 0.64324 0.60662 0.5891 0.6052 0.5191 0.55154 0.61126 0.52479
101 0.49947 0.39963 0.63847 0.60361 0.57771 0.60094 0.51511 0.54482 0.60732 0.52249
102 0.49732 0.39488 0.63017 0.59688 0.57483 0.59592 0.5127 0.53375 0.60383 0.51437
103 0.49443 0.38906 0.6223 0.58582 0.57291 0.59078 0.50493 0.5306 0.59815 0.51237
104 0.48728 0.38536 0.61713 0.58171 0.56962 0.58908 0.49315 0.52737 0.5915 0.50642
105 0.47992 0.38292 0.61112 0.58103 0.56759 0.58233 0.49089 0.52334 0.57641 0.50176
106 0.47636 0.37723 0.60197 0.57123 0.56022 0.57584 0.48306 0.51981 0.57131 0.49822
107 0.47395 0.37247 0.59523 0.56726 0.55879 0.57087 0.48189 0.51641 0.56481 0.49144
108 0.46992 0.37163 0.59107 0.5628 0.5506 0.56652 0.47668 0.50941 0.56266 0.48725
109 0.4656 0.36786 0.58543 0.55655 0.54489 0.556 0.47071 0.5053 0.5554 0.48046
110 0.46052 0.36507 0.58522 0.55529 0.53997 0.54985 0.46921 0.50006 0.55248 0.47997
111 0.45486 0.36386 0.57772 0.54481 0.53499 0.54661 0.46115 0.49337 0.54621 0.47744
112 0.45411 0.35562 0.57084 0.54302 0.53055 0.54526 0.45806 0.49178 0.53824 0.47232
113 0.4496 0.34985 0.56803 0.5392 0.52414 0.53933 0.45452 0.48871 0.53417 0.46674
114 0.44441 0.34885 0.56619 0.53762 0.52213 0.5379 0.4512 0.48814 0.53262 0.45855
115 0.43984 0.34524 0.56255 0.53404 0.51956 0.52605 0.44957 0.48226 0.5291 0.45561
116 0.4354 0.34393 0.54812 0.52801 0.51384 0.52192 0.44645 0.47538 0.52146 0.45406
117 0.43144 0.33987 0.54451 0.52405 0.51092 0.51827 0.44174 0.47335 0.5166 0.45163
118 0.4294 0.33856 0.53852 0.51959 0.5054 0.51763 0.43861 0.46975 0.51424 0.44366
119 0.42837 0.3361 0.53771 0.51687 0.50214 0.51325 0.43406 0.46571 0.51112 0.44097
120 0.4232 0.33344 0.53577 0.50796 0.49981 0.50712 0.42994 0.45879 0.50682 0.4358
121 0.42088 0.32729 0.53436 0.50598 0.49753 0.50348 0.42638 0.45744 0.50385 0.43142
122 0.41874 0.32365 0.53121 0.49921 0.49494 0.49902 0.42353 0.44754 0.49932 0.42634
123 0.41595 0.32037 0.52705 0.49429 0.49318 0.49492 0.4175 0.44456 0.49603 0.42426
124 0.41014 0.31827 0.52519 0.49177 0.4839 0.49137 0.41647 0.44064 0.4872 0.41992
125 0.40776 0.3127 0.51827 0.48593 0.47889 0.48899 0.413 0.43863 0.48366 0.41513
126 0.40651 0.31176 0.51737 0.48102 0.47865 0.48476 0.41163 0.43618 0.47812 0.41116
127 0.40186 0.31014 0.51342 0.47748 0.47212 0.48342 0.40579 0.43067 0.47587 0.40585
128 0.39949 0.30787 0.50747 0.47313 0.47039 0.47533 0.40502 0.42481 0.46845 0.40545
129 0.3957 0.30506 0.50422 0.46741 0.46487 0.47033 0.40184 0.42339 0.46728 0.4022
130 0.39148 0.30153 0.5018 0.46413 0.46069 0.46843 0.39857 0.41984 0.46408 0.39793
131 0.38852 0.30101 0.49604 0.46078 0.45773 0.46353 0.39387 0.41508 0.4598 0.39572
132 0.38693 0.29581 0.48925 0.45818 0.45284 0.45659 0.39065 0.41256 0.45792 0.39326
133 0.38462 0.29079 0.48134 0.45293 0.45162 0.45325 0.38915 0.41022 0.4548 0.3906
134 0.38005 0.28886 0.47971 0.4519 0.44826 0.45206 0.38746 0.40659 0.45266 0.38663
135 0.37459 0.28561 0.47389 0.44876 0.44635 0.44814 0.38526 0.40306 0.44951 0.38115
136 0.37235 0.28398 0.47147 0.44594 0.44137 0.44405 0.38224 0.4006 0.44647 0.38052
137 0.36801 0.2811 0.46869 0.44129 0.43719 0.43829 0.37739 0.39644 0.44413 0.37752
138 0.36754 0.28048 0.464 0.43512 0.4356 0.43467 0.37672 0.39428 0.43675 0.37315
139 0.36739 0.27747 0.46055 0.43261 0.4311 0.43105 0.37379 0.38977 0.43532 0.37182
140 0.36582 0.27553 0.4566 0.42884 0.4293 0.42762 0.37311 0.3886 0.43282 0.36793
141 0.36156 0.27324 0.45374 0.42818 0.42814 0.42536 0.36987 0.38781 0.42809 0.36492
142 0.35796 0.27188 0.45078 0.42462 0.42391 0.4205 0.36423 0.38281 0.42615 0.35972
143 0.35546 0.26954 0.44857 0.42025 0.4206 0.41913 0.36242 0.38003 0.41842 0.35685
144 0.3535 0.26713 0.44584 0.41695 0.41741 0.41225 0.35966 0.37636 0.41755 0.35429
145 0.3506 0.26098 0.43989 0.41495 0.41529 0.41149 0.35866 0.37539 0.41252 0.35377
146 0.34864 0.26022 0.43831 0.41341 0.41276 0.40904 0.35244 0.37045 0.41153 0.35054
147 0.34606 0.25784 0.43696 0.40842 0.41035 0.40578 0.35156 0.36835 0.40961 0.34722
148 0.34124 0.25616 0.43097 0.407 0.40629 0.40328 0.34769 0.3672 0.40529 0.34293
149 0.33812 0.25367 0.4288 0.40398 0.40545 0.39935 0.34621 0.36595 0.40163 0.34116
150 0.33732 0.25093 0.4248 0.40097 0.40027 0.39883 0.34443 0.36251 0.40001 0.33935
151 0.33366 0.25011 0.42219 0.39609 0.39853 0.39376 0.33986 0.3571 0.39433 0.33846
152 0.33234 0.24563 0.42065 0.39471 0.39522 0.38699 0.3386 0.35312 0.39186 0.33692
153 0.3279 0.24355 0.41979 0.39331 0.38819 0.38679 0.33733 0.3524 0.39001 0.33206
154 0.32782 0.24106 0.41605 0.38972 0.38593 0.38452 0.33536 0.35054 0.38791 0.33038
155 0.32561 0.23795 0.41285 0.38821 0.38399 0.38074 0.33208 0.34741 0.38549 0.32943
156 0.32386 0.23659 0.41083 0.38628 0.38033 0.37907 0.32841 0.3435 0.38284 0.32366
157 0.32135 0.23438 0.40478 0.38347 0.3802 0.37679 0.32337 0.34029 0.3807 0.32192
158 0.31991 0.2317 0.40173 0.38028 0.37674 0.37501 0.32319 0.33759 0.37923 0.31697
159 0.31835 0.22818 0.40054 0.37914 0.37438 0.37274 0.32124 0.33563 0.37904 0.31656
160 0.31485 0.22721 0.39691 0.37626 0.37274 0.36923 0.31717 0.33365 0.37531 0.31493
161 0.31277 0.22564 0.39421 0.37426 0.36966 0.36525 0.31597 0.33145 0.37058 0.31204
162 0.30856 0.22281 0.39257 0.37112 0.36843 0.36352 0.31449 0.32865 0.36767 0.30561
163 0.30783 0.22177 0.38997 0.36636 0.36465 0.36171 0.31312 0.32686 0.3648 0.30465
164 0.30569 0.22125 0.38588 0.36382 0.36287 0.36034 0.3097 0.32467 0.36271 0.3029
165 0.30408 0.21829 0.38274 0.3598 0.35939 0.35913 0.3092 0.32163 0.35778 0.29876
166 0.30263 0.21683 0.37849 0.35869 0.35707 0.35287 0.30538 0.31926 0.35712 0.29743
167 0.30146 0.21348 0.37738 0.35642 0.3541 0.35228 0.3046 0.31638 0.35346 0.29651
168 0.30028 0.21251 0.37544 0.35449 0.35123 0.34845 0.30134 0.31503 0.3526 0.29552
169 0.29831 0.21095 0.37349 0.35195 0.35027 0.34295 0.29795 0.3133 0.35109 0.29301
170 0.29492 0.20781 0.37255 0.35001 0.34707 0.34104 0.29587 0.31058 0.34843 0.28997
171 0.29413 0.2043 0.36952 0.34851 0.3433 0.34009 0.29502 0.30833 0.34536 0.28917
172 0.2913 0.20135 0.36839 0.34554 0.34172 0.33682 0.29349 0.30639 0.34457 0.28754
173 0.29022 0.2006 0.36631 0.34445 0.33729 0.33482 0.29024 0.30503 0.34091 0.28462
174 0.28761 0.19893 0.36428 0.34341 0.33654 0.33094 0.29003 0.30355 0.33893 0.2799
175 0.28635 0.19674 0.36288 0.33955 0.33535 0.32961 0.28784 0.30181 0.33679 0.27896
176 0.28523 0.19564 0.3615 0.33817 0.33151 0.32637 0.28757 0.30085 0.33564 0.27724
177 0.28355 0.19365 0.35709 0.33525 0.32994 0.3235 0.28469 0.29571 0.33155 0.27499
178 0.28245 0.19203 0.35514 0.33479 0.32776 0.32152 0.282 0.29428 0.32911 0.27407
179 0.27958 0.19003 0.35309 0.33011 0.32376 0.32117 0.27901 0.29291 0.32721 0.27106
180 0.27724 0.18928 0.35036 0.32815 0.32279 0.31649 0.27728 0.29168 0.32573 0.27024
181 0.27595 0.18748 0.34963 0.32559 0.32071 0.31485 0.27495 0.28984 0.32417 0.26763
182 0.27536 0.18546 0.34586 0.32499 0.31813 0.31337 0.27338 0.28649 0.32166 0.2663
183 0.27338 0.18323 0.3425 0.322 0.31675 0.31173 0.2714 0.28364 0.32026 0.26464
184 0.27204 0.1814 0.34074 0.32132 0.31607 0.30854 0.26954 0.28036 0.31782 0.26184
185 0.26706 0.18 0.33904 0.32005 0.31481 0.30817 0.26806 0.27731 0.31609 0.26082
186 0.26695 0.1769 0.33667 0.31747 0.31334 0.30483 0.26553 0.27663 0.31409 0.25875
187 0.26475 0.17473 0.33493 0.31573 0.31051 0.30325 0.26527 0.27473 0.31338 0.2569
188 0.26368 0.17249 0.33384 0.31325 0.30615 0.30058 0.26258 0.2713 0.31134 0.25441
189 0.2625 0.171 0.33113 0.31151 0.30403 0.29933 0.26122 0.27023 0.31008 0.25256
190 0.26131 0.17067 0.32978 0.30929 0.30245 0.29786 0.26081 0.26838 0.30628 0.25154
191 0.25763 0.16727 0.32916 0.3073 0.30076 0.29549 0.25951 0.26754 0.30577 0.25024
192 0.25709 0.16494 0.32371 0.30703 0.29956 0.29323 0.25721 0.26604 0.30274 0.24855
193 0.25497 0.16114 0.32033 0.30509 0.29721 0.29092 0.2538 0.26502 0.30026 0.24656
194 0.25436 0.16012 0.31923 0.30372 0.29556 0.28843 0.25232 0.2599 0.29866 0.2443
195 0.25233 0.15744 0.31881 0.30188 0.2927 0.28694 0.25128 0.25959 0.29761 0.24274
196 0.25005 0.15417 0.31404 0.30037 0.29048 0.28358 0.24943 0.25829 0.29554 0.24123
197 0.24852 0.15214 0.31344 0.29741 0.28989 0.28315 0.24717 0.25733 0.29269 0.23804
198 0.24667 0.14977 0.30999 0.2938 0.28691 0.28217 0.24526 0.25499 0.29166 0.23741
199 0.24625 0.14724 0.30887 0.29209 0.28477 0.27847 0.24223 0.25282 0.28982 0.23545
200 0.24524 0.14501 0.3077 0.2899 0.28185 0.27728 0.24068 0.25091 0.28798 0.23218


==> fig/data_rev/CE_huge_noise.dat <==
10 0 0
20 0 0
30 0 8.000000e-03
40 0 0
50 0 0
60 0 0
70 0 0
80 0 0
90 0 0
100 0 0
10 5.000000e-01 0
20 5.000000e-01 0
30 5.000000e-01 0
40 5.000000e-01 0
50 5.000000e-01 0
60 5.000000e-01 0
70 5.000000e-01 0
80 5.000000e-01 0
90 5.000000e-01 0
100 5.000000e-01 0
10 1 0
20 1 0
30 1 0
40 1 0
50 1 0
60 1 0
70 1 0
80 1 0
90 1 0
100 1 0
10 1.500000e+00 1.400000e-02
20 1.500000e+00 0
30 1.500000e+00 0
40 1.500000e+00 0
50 1.500000e+00 0
60 1.500000e+00 0
70 1.500000e+00 0
80 1.500000e+00 0
90 1.500000e+00 0
100 1.500000e+00 0
10 2 3.420000e-01
20 2 3.900000e-02
30 2 7.333333e-03
40 2 2.500000e-03
50 2 8.000000e-04
60 2 1.000000e-03
70 2 0
80 2 0
90 2 0
100 2 0
10 2.500000e+00 5.420000e-01
20 2.500000e+00 5.180000e-01
30 2.500000e+00 3.206667e-01
40 2.500000e+00 1.945000e-01
50 2.500000e+00 7.760000e-02
60 2.500000e+00 6.533333e-02
70 2.500000e+00 3.828571e-02
80 2.500000e+00 2.700000e-02
90 2.500000e+00 1.688889e-02
100 2.500000e+00 1.380000e-02
10 3 6.840000e-01
20 3 6.890000e-01
30 3 8.526667e-01
40 3 6.465000e-01
50 3 6.684000e-01
60 3 5.300000e-01
70 3 4.894286e-01
80 3 5.365000e-01
90 3 3.637778e-01
100 3 2.678000e-01
10 3.500000e+00 7.720000e-01
20 3.500000e+00 8.300000e-01
30 3.500000e+00 8.106667e-01
40 3.500000e+00 9.015000e-01
50 3.500000e+00 8.376000e-01
60 3.500000e+00 7.846667e-01
70 3.500000e+00 7.794286e-01
80 3.500000e+00 7.497500e-01
90 3.500000e+00 7.311111e-01
100 3.500000e+00 6.554000e-01
10 4 7.640000e-01
20 4 8.240000e-01
30 4 7.993333e-01
40 4 8.420000e-01
50 4 8.712000e-01
60 4 8.966667e-01
70 4 7.780000e-01
80 4 7.880000e-01
90 4 7.933333e-01
100 4 8.196000e-01


==> fig/data_rev/CE_huge_noise_q4t.dat <==
10 0 0
20 0 0
30 0 0
40 0 0
50 0 0
60 0 0
70 0 0
80 0 0
90 0 0
100 0 0
10 5.000000e-01 0
20 5.000000e-01 0
30 5.000000e-01 0
40 5.000000e-01 0
50 5.000000e-01 0
60 5.000000e-01 0
70 5.000000e-01 0
80 5.000000e-01 0
90 5.000000e-01 0
100 5.000000e-01 0
10 1 4.000000e-03
20 1 0
30 1 0
40 1 0
50 1 0
60 1 0
70 1 0
80 1 0
90 1 0
100 1 0
10 1.500000e+00 1.240000e-01
20 1.500000e+00 0
30 1.500000e+00 0
40 1.500000e+00 0
50 1.500000e+00 0
60 1.500000e+00 0
70 1.500000e+00 0
80 1.500000e+00 0
90 1.500000e+00 0
100 1.500000e+00 0
10 2 4.060000e-01
20 2 8.500000e-02
30 2 2.000000e-03
40 2 1.500000e-03
50 2 4.000000e-04
60 2 0
70 2 2.857143e-04
80 2 0
90 2 0
100 2 0
10 2.500000e+00 6.300000e-01
20 2.500000e+00 4.220000e-01
30 2.500000e+00 2.593333e-01
40 2.500000e+00 9.050000e-02
50 2.500000e+00 5.320000e-02
60 2.500000e+00 2.666667e-02
70 2.500000e+00 1.942857e-02
80 2.500000e+00 1.400000e-02
90 2.500000e+00 1.000000e-02
100 2.500000e+00 8.200000e-03
10 3 8.280000e-01
20 3 7.200000e-01
30 3 5.846667e-01
40 3 6.505000e-01
50 3 6.168000e-01
60 3 4.236667e-01
70 3 4.008571e-01
80 3 2.312500e-01
90 3 2.120000e-01
100 3 1.744000e-01
10 3.500000e+00 8.100000e-01
20 3.500000e+00 8.390000e-01
30 3.500000e+00 8.026667e-01
40 3.500000e+00 6.870000e-01
50 3.500000e+00 7.324000e-01
60 3.500000e+00 7.853333e-01
70 3.500000e+00 7.020000e-01
80 3.500000e+00 7.622500e-01
90 3.500000e+00 6.851111e-01
100 3.500000e+00 6.792000e-01
10 4 7.580000e-01
20 4 8.200000e-01
30 4 9.500000e-01
40 4 8.615000e-01
50 4 6.676000e-01
60 4 7.980000e-01
70 4 7.685714e-01
80 4 8.175000e-01
90 4 7.571111e-01
100 4 7.468000e-01


==> fig/data_rev/CE_sig0.dat <==
10 5 4.250000e-02
20 5 6.250000e-04
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 1.037500e-01
20 7 7.500000e-03
30 7 0
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 2.225000e-01
20 9 1.687500e-02
30 9 5.416667e-03
40 9 9.375000e-04
50 9 5.000000e-04
60 9 0
70 9 0
80 9 0
90 9 0
100 9 1.250000e-04
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 2.875000e-01
20 11 3.812500e-02
30 11 7.500000e-03
40 11 2.187500e-03
50 11 5.000000e-04
60 11 4.166667e-04
70 11 3.571429e-04
80 11 0
90 11 2.777778e-04
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 5.300000e-01
20 13 2.293750e-01
30 13 2.041667e-02
40 13 9.687500e-03
50 13 3.000000e-03
60 13 8.333333e-04
70 13 5.357143e-04
80 13 6.250000e-04
90 13 1.388889e-04
100 13 0
110 13 2.272727e-04
120 13 1.041667e-04
130 13 0
140 13 0
150 13 0
10 15 5.137500e-01
20 15 3.337500e-01
30 15 7.666667e-02
40 15 1.281250e-02
50 15 9.000000e-03
60 15 4.583333e-03
70 15 1.428571e-03
80 15 1.093750e-03
90 15 9.722222e-04
100 15 7.500000e-04
110 15 4.545455e-04
120 15 2.083333e-04
130 15 9.615385e-05
140 15 0
150 15 0
10 17 6.550000e-01
20 17 5.356250e-01
30 17 1.204167e-01
40 17 4.718750e-02
50 17 3.250000e-02
60 17 1.333333e-02
70 17 8.214286e-03
80 17 7.031250e-03
90 17 3.750000e-03
100 17 2.375000e-03
110 17 2.045455e-03
120 17 8.333333e-04
130 17 8.653846e-04
140 17 1.071429e-03
150 17 3.333333e-04
10 19 6.187500e-01
20 19 5.693750e-01
30 19 4.300000e-01
40 19 1.596875e-01
50 19 1.540000e-01
60 19 4.229167e-02
70 19 2.678571e-02
80 19 1.796875e-02
90 19 9.305556e-03
100 19 9.875000e-03
110 19 5.568182e-03
120 19 4.166667e-03
130 19 3.269231e-03
140 19 3.571429e-03
150 19 1.750000e-03
10 21 6.337500e-01
20 21 6.775000e-01
30 21 4.725000e-01
40 21 3.325000e-01
50 21 2.540000e-01
60 21 1.854167e-01
70 21 5.250000e-02
80 21 4.046875e-02
90 21 2.888889e-02
100 21 2.075000e-02
110 21 1.397727e-02
120 21 1.447917e-02
130 21 9.519231e-03
140 21 6.875000e-03
150 21 4.833333e-03
10 23 7.687500e-01
20 23 7.050000e-01
30 23 7.383333e-01
40 23 7.734375e-01
50 23 5.592500e-01
60 23 3.362500e-01
70 23 1.889286e-01
80 23 8.265625e-02
90 23 6.472222e-02
100 23 4.762500e-02
110 23 4.022727e-02
120 23 3.041667e-02
130 23 2.423077e-02
140 23 1.883929e-02
150 23 1.550000e-02
10 25 7.125000e-01
20 25 7.431250e-01
30 25 6.520833e-01
40 25 7.653125e-01
50 25 6.077500e-01
60 25 5.527083e-01
70 25 4.721429e-01
80 25 5.035938e-01
90 25 2.940278e-01
100 25 1.006250e-01
110 25 9.113636e-02
120 25 7.385417e-02
130 25 5.403846e-02
140 25 4.348214e-02
150 25 4.233333e-02


==> fig/data_rev/CE_sig01.dat <==
10 5 4.000000e-02
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 1.550000e-01
20 7 3.750000e-03
30 7 8.333333e-04
40 7 4.375000e-03
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 1.412500e-01
20 9 1.062500e-02
30 9 4.166667e-04
40 9 3.125000e-04
50 9 0
60 9 0
70 9 0
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 3.937500e-01
20 11 2.875000e-02
30 11 3.750000e-03
40 11 1.562500e-03
50 11 2.500000e-04
60 11 8.333333e-04
70 11 0
80 11 0
90 11 0
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 5.462500e-01
20 13 2.687500e-01
30 13 2.000000e-02
40 13 7.500000e-03
50 13 5.000000e-03
60 13 6.250000e-04
70 13 3.571429e-04
80 13 4.687500e-04
90 13 0
100 13 1.250000e-04
110 13 0
120 13 1.041667e-04
130 13 0
140 13 0
150 13 0
10 15 6.087500e-01
20 15 3.831250e-01
30 15 7.583333e-02
40 15 2.062500e-02
50 15 1.075000e-02
60 15 6.250000e-03
70 15 1.964286e-03
80 15 2.343750e-03
90 15 1.250000e-03
100 15 1.375000e-03
110 15 2.272727e-04
120 15 5.208333e-04
130 15 1.923077e-04
140 15 0
150 15 2.500000e-04
10 17 6.537500e-01
20 17 5.137500e-01
30 17 2.575000e-01
40 17 1.653125e-01
50 17 2.825000e-02
60 17 2.020833e-02
70 17 9.107143e-03
80 17 5.937500e-03
90 17 4.305556e-03
100 17 2.125000e-03
110 17 2.159091e-03
120 17 1.041667e-03
130 17 1.153846e-03
140 17 6.250000e-04
150 17 6.666667e-04
10 19 6.725000e-01
20 19 6.825000e-01
30 19 6.220833e-01
40 19 1.975000e-01
50 19 6.050000e-02
60 19 4.958333e-02
70 19 2.107143e-02
80 19 2.031250e-02
90 19 1.055556e-02
100 19 9.000000e-03
110 19 5.113636e-03
120 19 4.895833e-03
130 19 3.653846e-03
140 19 2.857143e-03
150 19 1.833333e-03
10 21 6.400000e-01
20 21 6.500000e-01
30 21 5.008333e-01
40 21 4.506250e-01
50 21 4.000000e-01
60 21 1.054167e-01
70 21 6.000000e-02
80 21 4.937500e-02
90 21 2.861111e-02
100 21 2.462500e-02
110 21 1.579545e-02
120 21 1.427083e-02
130 21 1.086538e-02
140 21 7.946429e-03
150 21 7.500000e-03
10 23 7.012500e-01
20 23 6.325000e-01
30 23 6.354167e-01
40 23 6.578125e-01
50 23 5.682500e-01
60 23 3.543750e-01
70 23 2.358929e-01
80 23 1.160937e-01
90 23 1.266667e-01
100 23 5.337500e-02
110 23 4.011364e-02
120 23 3.916667e-02
130 23 2.326923e-02
140 23 2.214286e-02
150 23 1.816667e-02
10 25 7.837500e-01
20 25 8.487500e-01
30 25 7.437500e-01
40 25 7.275000e-01
50 25 6.377500e-01
60 25 6.620833e-01
70 25 5.382143e-01
80 25 4.718750e-01
90 25 3.073611e-01
100 25 1.921250e-01
110 25 1.097727e-01
120 25 7.260417e-02
130 25 5.682692e-02
140 25 5.133929e-02
150 25 4.125000e-02


==> fig/data_rev/CE_sig02.dat <==
10 5 5.625000e-02
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 1.600000e-01
20 7 1.875000e-03
30 7 0
40 7 3.125000e-04
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 3.250000e-01
20 9 1.312500e-02
30 9 2.500000e-03
40 9 3.125000e-04
50 9 2.500000e-04
60 9 0
70 9 0
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 5.775000e-01
20 11 8.687500e-02
30 11 6.250000e-03
40 11 1.250000e-03
50 11 2.000000e-03
60 11 2.083333e-04
70 11 3.571429e-04
80 11 0
90 11 0
100 11 0
110 11 0
120 11 0
130 11 9.615385e-05
140 11 0
150 11 0
10 13 5.037500e-01
20 13 1.618750e-01
30 13 2.708333e-02
40 13 1.031250e-02
50 13 4.500000e-03
60 13 2.291667e-03
70 13 1.428571e-03
80 13 4.687500e-04
90 13 6.944444e-04
100 13 2.500000e-04
110 13 3.409091e-04
120 13 1.041667e-04
130 13 0
140 13 8.928571e-05
150 13 0
10 15 6.450000e-01
20 15 4.243750e-01
30 15 9.750000e-02
40 15 3.406250e-02
50 15 1.475000e-02
60 15 7.916667e-03
70 15 5.892857e-03
80 15 2.968750e-03
90 15 1.527778e-03
100 15 1.375000e-03
110 15 2.272727e-04
120 15 6.250000e-04
130 15 9.615385e-05
140 15 2.678571e-04
150 15 2.500000e-04
10 17 7.150000e-01
20 17 4.706250e-01
30 17 4.083333e-01
40 17 1.390625e-01
50 17 3.775000e-02
60 17 2.229167e-02
70 17 1.410714e-02
80 17 7.500000e-03
90 17 6.388889e-03
100 17 5.250000e-03
110 17 3.295455e-03
120 17 2.500000e-03
130 17 1.250000e-03
140 17 9.821429e-04
150 17 8.333333e-04
10 19 6.650000e-01
20 19 6.387500e-01
30 19 5.445833e-01
40 19 3.603125e-01
50 19 1.772500e-01
60 19 1.152083e-01
70 19 3.750000e-02
80 19 2.421875e-02
90 19 1.791667e-02
100 19 1.400000e-02
110 19 8.409091e-03
120 19 8.229167e-03
130 19 4.711538e-03
140 19 3.660714e-03
150 19 3.583333e-03
10 21 6.762500e-01
20 21 6.931250e-01
30 21 5.000000e-01
40 21 5.628125e-01
50 21 5.172500e-01
60 21 1.777083e-01
70 21 1.462500e-01
80 21 5.968750e-02
90 21 4.208333e-02
100 21 3.637500e-02
110 21 2.227273e-02
120 21 2.437500e-02
130 21 1.346154e-02
140 21 1.276786e-02
150 21 9.916667e-03
10 23 6.950000e-01
20 23 7.481250e-01
30 23 6.666667e-01
40 23 6.050000e-01
50 23 5.832500e-01
60 23 3.729167e-01
70 23 2.908929e-01
80 23 1.418750e-01
90 23 1.473611e-01
100 23 8.350000e-02
110 23 5.590909e-02
120 23 4.645833e-02
130 23 3.576923e-02
140 23 3.464286e-02
150 23 2.341667e-02
10 25 7.775000e-01
20 25 7.406250e-01
30 25 7.720833e-01
40 25 7.671875e-01
50 25 6.952500e-01
60 25 5.922917e-01
70 25 5.121429e-01
80 25 5.625000e-01
90 25 3.490278e-01
100 25 2.797500e-01
110 25 2.981818e-01
120 25 1.376042e-01
130 25 8.326923e-02
140 25 7.178571e-02
150 25 5.550000e-02


==> fig/data_rev/CE_sig03.dat <==
10 5 6.375000e-02
20 5 6.250000e-04
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 2.425000e-01
20 7 2.500000e-03
30 7 0
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 2.762500e-01
20 9 2.312500e-02
30 9 5.000000e-03
40 9 1.250000e-03
50 9 2.500000e-04
60 9 0
70 9 1.785714e-04
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 5.700000e-01
20 11 2.518750e-01
30 11 1.666667e-02
40 11 3.750000e-03
50 11 5.250000e-03
60 11 1.041667e-03
70 11 1.071429e-03
80 11 3.125000e-04
90 11 0
100 11 0
110 11 1.136364e-04
120 11 0
130 11 0
140 11 0
150 11 0
10 13 6.187500e-01
20 13 2.643750e-01
30 13 6.208333e-02
40 13 2.750000e-02
50 13 1.200000e-02
60 13 6.041667e-03
70 13 1.785714e-03
80 13 1.562500e-03
90 13 6.944444e-04
100 13 3.750000e-04
110 13 2.272727e-04
120 13 2.083333e-04
130 13 0
140 13 0
150 13 0
10 15 6.000000e-01
20 15 3.487500e-01
30 15 1.683333e-01
40 15 7.031250e-02
50 15 3.000000e-02
60 15 1.208333e-02
70 15 9.285714e-03
80 15 5.625000e-03
90 15 2.916667e-03
100 15 3.625000e-03
110 15 2.159091e-03
120 15 1.145833e-03
130 15 5.769231e-04
140 15 6.250000e-04
150 15 2.500000e-04
10 17 6.575000e-01
20 17 6.175000e-01
30 17 4.079167e-01
40 17 3.287500e-01
50 17 7.250000e-02
60 17 3.604167e-02
70 17 2.553571e-02
80 17 1.781250e-02
90 17 1.097222e-02
100 17 1.000000e-02
110 17 6.818182e-03
120 17 5.104167e-03
130 17 2.884615e-03
140 17 3.571429e-03
150 17 1.416667e-03
10 19 7.175000e-01
20 19 6.450000e-01
30 19 5.750000e-01
40 19 4.287500e-01
50 19 3.647500e-01
60 19 1.410417e-01
70 19 5.910714e-02
80 19 4.828125e-02
90 19 3.347222e-02
100 19 2.387500e-02
110 19 1.670455e-02
120 19 1.489583e-02
130 19 9.230769e-03
140 19 8.392857e-03
150 19 5.750000e-03
10 21 7.050000e-01
20 21 7.012500e-01
30 21 6.454167e-01
40 21 5.793750e-01
50 21 5.260000e-01
60 21 4.860417e-01
70 21 2.887500e-01
80 21 1.410938e-01
90 21 6.208333e-02
100 21 5.087500e-02
110 21 4.590909e-02
120 21 3.697917e-02
130 21 2.980769e-02
140 21 2.383929e-02
150 21 1.508333e-02
10 23 7.512500e-01
20 23 7.368750e-01
30 23 7.325000e-01
40 23 8.009375e-01
50 23 6.270000e-01
60 23 5.793750e-01
70 23 4.983929e-01
80 23 4.096875e-01
90 23 3.120833e-01
100 23 1.816250e-01
110 23 8.443182e-02
120 23 7.697917e-02
130 23 5.846154e-02
140 23 5.544643e-02
150 23 4.191667e-02
10 25 6.962500e-01
20 25 7.881250e-01
30 25 7.812500e-01
40 25 7.725000e-01
50 25 6.432500e-01
60 25 6.404167e-01
70 25 4.703571e-01
80 25 5.056250e-01
90 25 5.377778e-01
100 25 4.406250e-01
110 25 3.088636e-01
120 25 3.241667e-01
130 25 1.794231e-01
140 25 1.129464e-01
150 25 9.200000e-02


==> fig/data_rev/CE_sig04.dat <==
10 5 6.875000e-02
20 5 5.625000e-03
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 2.587500e-01
20 7 1.312500e-02
30 7 1.666667e-03
40 7 6.250000e-04
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 4.112500e-01
20 9 6.625000e-02
30 9 9.166667e-03
40 9 2.187500e-03
50 9 2.500000e-04
60 9 2.083333e-04
70 9 1.785714e-04
80 9 0
90 9 1.388889e-04
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 5.500000e-01
20 11 1.443750e-01
30 11 4.000000e-02
40 11 1.156250e-02
50 11 3.750000e-03
60 11 4.166667e-03
70 11 1.785714e-03
80 11 7.812500e-04
90 11 1.388889e-04
100 11 1.250000e-04
110 11 2.272727e-04
120 11 1.041667e-04
130 11 1.923077e-04
140 11 8.928571e-05
150 11 0
10 13 5.762500e-01
20 13 5.181250e-01
30 13 2.158333e-01
40 13 3.593750e-02
50 13 1.925000e-02
60 13 8.333333e-03
70 13 5.535714e-03
80 13 4.843750e-03
90 13 3.333333e-03
100 13 1.000000e-03
110 13 1.250000e-03
120 13 8.333333e-04
130 13 1.923077e-04
140 13 2.678571e-04
150 13 7.500000e-04
10 15 7.350000e-01
20 15 5.131250e-01
30 15 4.325000e-01
40 15 1.478125e-01
50 15 5.250000e-02
60 15 2.916667e-02
70 15 1.803571e-02
80 15 1.359375e-02
90 15 7.083333e-03
100 15 5.750000e-03
110 15 4.886364e-03
120 15 4.375000e-03
130 15 3.173077e-03
140 15 2.142857e-03
150 15 1.166667e-03
10 17 6.525000e-01
20 17 7.043750e-01
30 17 5.479167e-01
40 17 3.375000e-01
50 17 2.622500e-01
60 17 1.297917e-01
70 17 4.482143e-02
80 17 3.890625e-02
90 17 2.444444e-02
100 17 1.775000e-02
110 17 1.386364e-02
120 17 1.104167e-02
130 17 7.211538e-03
140 17 5.714286e-03
150 17 5.666667e-03
10 19 6.700000e-01
20 19 7.062500e-01
30 19 6.908333e-01
40 19 6.371875e-01
50 19 3.710000e-01
60 19 3.368750e-01
70 19 1.025000e-01
80 19 9.843750e-02
90 19 6.013889e-02
100 19 4.887500e-02
110 19 3.068182e-02
120 19 2.843750e-02
130 19 2.355769e-02
140 19 2.035714e-02
150 19 1.675000e-02
10 21 7.175000e-01
20 21 7.275000e-01
30 21 6.625000e-01
40 21 8.078125e-01
50 21 6.060000e-01
60 21 6.268750e-01
70 21 4.344643e-01
80 21 3.734375e-01
90 21 1.759722e-01
100 21 1.540000e-01
110 21 7.159091e-02
120 21 6.864583e-02
130 21 5.500000e-02
140 21 4.794643e-02
150 21 3.758333e-02
10 23 7.362500e-01
20 23 6.668750e-01
30 23 7.712500e-01
40 23 7.415625e-01
50 23 6.752500e-01
60 23 7.239583e-01
70 23 5.605357e-01
80 23 5.053125e-01
90 23 4.904167e-01
100 23 4.455000e-01
110 23 3.054545e-01
120 23 2.827083e-01
130 23 1.801923e-01
140 23 9.401786e-02
150 23 8.241667e-02
10 25 7.075000e-01
20 25 7.675000e-01
30 25 8.333333e-01
40 25 7.231250e-01
50 25 7.012500e-01
60 25 7.456250e-01
70 25 6.837500e-01
80 25 7.360938e-01
90 25 6.430556e-01
100 25 6.282500e-01
110 25 5.387500e-01
120 25 4.880208e-01
130 25 3.885577e-01
140 25 3.157143e-01
150 25 3.561667e-01


==> fig/data_rev/CE_sig05.dat <==
10 5 9.125000e-02
20 5 2.500000e-03
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 4.300000e-01
20 7 3.812500e-02
30 7 2.500000e-03
40 7 2.187500e-03
50 7 7.500000e-04
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 9.615385e-05
140 7 0
150 7 0
10 9 5.262500e-01
20 9 8.750000e-02
30 9 1.708333e-02
40 9 6.250000e-03
50 9 2.250000e-03
60 9 8.333333e-04
70 9 7.142857e-04
80 9 1.562500e-04
90 9 4.166667e-04
100 9 1.250000e-04
110 9 0
120 9 0
130 9 0
140 9 8.928571e-05
150 9 8.333333e-05
10 11 5.400000e-01
20 11 3.950000e-01
30 11 1.204167e-01
40 11 2.593750e-02
50 11 1.875000e-02
60 11 7.708333e-03
70 11 3.035714e-03
80 11 3.125000e-03
90 11 1.805556e-03
100 11 6.250000e-04
110 11 4.545455e-04
120 11 5.208333e-04
130 11 5.769231e-04
140 11 4.464286e-04
150 11 3.333333e-04
10 13 6.225000e-01
20 13 5.856250e-01
30 13 3.791667e-01
40 13 1.221875e-01
50 13 4.225000e-02
60 13 2.750000e-02
70 13 1.339286e-02
80 13 1.078125e-02
90 13 8.194444e-03
100 13 7.000000e-03
110 13 5.227273e-03
120 13 2.395833e-03
130 13 1.923077e-03
140 13 1.696429e-03
150 13 1.166667e-03
10 15 6.962500e-01
20 15 6.693750e-01
30 15 5.133333e-01
40 15 2.928125e-01
50 15 1.570000e-01
60 15 9.979167e-02
70 15 4.178571e-02
80 15 3.562500e-02
90 15 2.250000e-02
100 15 1.812500e-02
110 15 1.397727e-02
120 15 1.000000e-02
130 15 7.403846e-03
140 15 6.428571e-03
150 15 4.416667e-03
10 17 6.800000e-01
20 17 7.406250e-01
30 17 6.633333e-01
40 17 5.087500e-01
50 17 5.207500e-01
60 17 3.354167e-01
70 17 2.376786e-01
80 17 7.375000e-02
90 17 5.861111e-02
100 17 4.662500e-02
110 17 3.511364e-02
120 17 2.125000e-02
130 17 2.326923e-02
140 17 1.866071e-02
150 17 1.683333e-02
10 19 6.812500e-01
20 19 7.981250e-01
30 19 7.470833e-01
40 19 6.406250e-01
50 19 6.010000e-01
60 19 6.537500e-01
70 19 4.201786e-01
80 19 2.739063e-01
90 19 1.902778e-01
100 19 1.012500e-01
110 19 7.943182e-02
120 19 7.302083e-02
130 19 5.365385e-02
140 19 4.446429e-02
150 19 3.925000e-02
10 21 7.300000e-01
20 21 6.987500e-01
30 21 7.920833e-01
40 21 6.875000e-01
50 21 7.567500e-01
60 21 6.691667e-01
70 21 6.441071e-01
80 21 6.176563e-01
90 21 5.373611e-01
100 21 4.687500e-01
110 21 4.211364e-01
120 21 2.180208e-01
130 21 1.745192e-01
140 21 1.208036e-01
150 21 8.341667e-02
10 23 7.350000e-01
20 23 7.387500e-01
30 23 8.262500e-01
40 23 7.909375e-01
50 23 7.435000e-01
60 23 7.647917e-01
70 23 6.683929e-01
80 23 6.773438e-01
90 23 5.916667e-01
100 23 6.125000e-01
110 23 5.256818e-01
120 23 4.757292e-01
130 23 4.321154e-01
140 23 4.828571e-01
150 23 2.348333e-01
10 25 7.437500e-01
20 25 7.912500e-01
30 25 7.775000e-01
40 25 8.546875e-01
50 25 7.710000e-01
60 25 7.597917e-01
70 25 7.085714e-01
80 25 7.990625e-01
90 25 6.613889e-01
100 25 6.486250e-01
110 25 6.370455e-01
120 25 5.915625e-01
130 25 5.850962e-01
140 25 6.233929e-01
150 25 4.983333e-01


==> fig/data_rev/CE_sig06.dat <==
10 5 1.287500e-01
20 5 7.500000e-03
30 5 8.333333e-04
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 1.136364e-04
120 5 0
130 5 0
140 5 0
150 5 0
10 7 3.625000e-01
20 7 8.187500e-02
30 7 1.666667e-02
40 7 1.250000e-03
50 7 1.750000e-03
60 7 4.166667e-04
70 7 0
80 7 4.687500e-04
90 7 4.166667e-04
100 7 2.500000e-04
110 7 0
120 7 1.041667e-04
130 7 0
140 7 8.928571e-05
150 7 8.333333e-05
10 9 5.537500e-01
20 9 2.856250e-01
30 9 5.416667e-02
40 9 1.906250e-02
50 9 1.000000e-02
60 9 7.708333e-03
70 9 3.750000e-03
80 9 2.500000e-03
90 9 1.666667e-03
100 9 7.500000e-04
110 9 1.136364e-04
120 9 4.166667e-04
130 9 2.884615e-04
140 9 1.785714e-04
150 9 1.666667e-04
10 11 6.250000e-01
20 11 4.625000e-01
30 11 1.587500e-01
40 11 6.187500e-02
50 11 3.225000e-02
60 11 3.020833e-02
70 11 1.303571e-02
80 11 9.062500e-03
90 11 5.694444e-03
100 11 5.625000e-03
110 11 3.181818e-03
120 11 3.333333e-03
130 11 1.442308e-03
140 11 1.071429e-03
150 11 5.833333e-04
10 13 7.537500e-01
20 13 6.131250e-01
30 13 4.366667e-01
40 13 4.112500e-01
50 13 1.805000e-01
60 13 7.416667e-02
70 13 3.857143e-02
80 13 2.843750e-02
90 13 1.958333e-02
100 13 1.675000e-02
110 13 1.250000e-02
120 13 8.854167e-03
130 13 8.750000e-03
140 13 6.696429e-03
150 13 6.250000e-03
10 15 6.312500e-01
20 15 6.356250e-01
30 15 5.304167e-01
40 15 4.918750e-01
50 15 4.890000e-01
60 15 2.772917e-01
70 15 2.351786e-01
80 15 7.781250e-02
90 15 7.125000e-02
100 15 4.600000e-02
110 15 3.636364e-02
120 15 2.906250e-02
130 15 2.365385e-02
140 15 1.928571e-02
150 15 1.641667e-02
10 17 7.212500e-01
20 17 7.200000e-01
30 17 7.475000e-01
40 17 6.925000e-01
50 17 6.207500e-01
60 17 7.514583e-01
70 17 4.362500e-01
80 17 3.135938e-01
90 17 2.520833e-01
100 17 2.037500e-01
110 17 9.420455e-02
120 17 6.958333e-02
130 17 5.875000e-02
140 17 5.026786e-02
150 17 4.108333e-02
10 19 7.587500e-01
20 19 7.268750e-01
30 19 6.954167e-01
40 19 6.843750e-01
50 19 7.257500e-01
60 19 7.479167e-01
70 19 5.807143e-01
80 19 5.575000e-01
90 19 6.245833e-01
100 19 3.876250e-01
110 19 3.754545e-01
120 19 2.825000e-01
130 19 1.231731e-01
140 19 1.483036e-01
150 19 9.375000e-02
10 21 7.237500e-01
20 21 7.606250e-01
30 21 8.029167e-01
40 21 8.715625e-01
50 21 7.405000e-01
60 21 7.760417e-01
70 21 6.728571e-01
80 21 6.354688e-01
90 21 6.030556e-01
100 21 6.107500e-01
110 21 5.080682e-01
120 21 5.319792e-01
130 21 4.153846e-01
140 21 4.382143e-01
150 21 2.370000e-01
10 23 7.550000e-01
20 23 7.743750e-01
30 23 8.008333e-01
40 23 8.603125e-01
50 23 7.860000e-01
60 23 8.385417e-01
70 23 7.053571e-01
80 23 7.046875e-01
90 23 7.137500e-01
100 23 7.072500e-01
110 23 6.229545e-01
120 23 6.557292e-01
130 23 6.380769e-01
140 23 5.133929e-01
150 23 5.874167e-01
10 25 6.912500e-01
20 25 8.281250e-01
30 25 7.991667e-01
40 25 8.581250e-01
50 25 8.025000e-01
60 25 7.837500e-01
70 25 7.189286e-01
80 25 7.303125e-01
90 25 7.550000e-01
100 25 7.381250e-01
110 25 6.853409e-01
120 25 6.768750e-01
130 25 7.233654e-01
140 25 6.891964e-01
150 25 6.156667e-01


==> fig/data_rev/CE_sig07.dat <==
10 5 2.975000e-01
20 5 3.750000e-02
30 5 2.083333e-03
40 5 1.875000e-03
50 5 2.500000e-04
60 5 2.083333e-04
70 5 3.571429e-04
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 5.062500e-01
20 7 1.981250e-01
30 7 4.208333e-02
40 7 1.062500e-02
50 7 6.000000e-03
60 7 3.333333e-03
70 7 7.142857e-04
80 7 6.250000e-04
90 7 5.555556e-04
100 7 8.750000e-04
110 7 2.272727e-04
120 7 2.083333e-04
130 7 4.807692e-04
140 7 8.928571e-05
150 7 0
10 9 6.025000e-01
20 9 4.787500e-01
30 9 2.070833e-01
40 9 8.125000e-02
50 9 4.150000e-02
60 9 2.291667e-02
70 9 1.321429e-02
80 9 6.875000e-03
90 9 4.722222e-03
100 9 3.250000e-03
110 9 2.500000e-03
120 9 1.979167e-03
130 9 1.442308e-03
140 9 1.517857e-03
150 9 1.083333e-03
10 11 6.850000e-01
20 11 6.906250e-01
30 11 4.804167e-01
40 11 2.940625e-01
50 11 1.037500e-01
60 11 5.375000e-02
70 11 4.214286e-02
80 11 2.906250e-02
90 11 1.875000e-02
100 11 1.675000e-02
110 11 1.306818e-02
120 11 1.031250e-02
130 11 8.557692e-03
140 11 5.357143e-03
150 11 5.500000e-03
10 13 7.162500e-01
20 13 6.943750e-01
30 13 5.387500e-01
40 13 5.662500e-01
50 13 4.507500e-01
60 13 3.487500e-01
70 13 1.403571e-01
80 13 8.828125e-02
90 13 6.027778e-02
100 13 4.750000e-02
110 13 3.852273e-02
120 13 3.510417e-02
130 13 2.384615e-02
140 13 2.312500e-02
150 13 1.783333e-02
10 15 6.812500e-01
20 15 6.662500e-01
30 15 7.558333e-01
40 15 6.428125e-01
50 15 6.180000e-01
60 15 6.150000e-01
70 15 4.391071e-01
80 15 4.320312e-01
90 15 1.762500e-01
100 15 2.026250e-01
110 15 1.207955e-01
120 15 7.229167e-02
130 15 6.250000e-02
140 15 5.589286e-02
150 15 5.250000e-02
10 17 7.437500e-01
20 17 7.618750e-01
30 17 7.070833e-01
40 17 7.462500e-01
50 17 7.017500e-01
60 17 7.000000e-01
70 17 5.982143e-01
80 17 5.798437e-01
90 17 4.980556e-01
100 17 4.142500e-01
110 17 3.484091e-01
120 17 3.279167e-01
130 17 1.348077e-01
140 17 1.203571e-01
150 17 1.049167e-01
10 19 7.337500e-01
20 19 7.318750e-01
30 19 8.475000e-01
40 19 7.456250e-01
50 19 8.490000e-01
60 19 7.297917e-01
70 19 7.446429e-01
80 19 7.159375e-01
90 19 6.440278e-01
100 19 6.532500e-01
110 19 6.252273e-01
120 19 4.997917e-01
130 19 4.955769e-01
140 19 5.250893e-01
150 19 3.346667e-01
10 21 7.762500e-01
20 21 7.756250e-01
30 21 7.441667e-01
40 21 7.781250e-01
50 21 8.172500e-01
60 21 8.235417e-01
70 21 8.098214e-01
80 21 7.100000e-01
90 21 6.679167e-01
100 21 6.688750e-01
110 21 6.294318e-01
120 21 6.239583e-01
130 21 6.432692e-01
140 21 5.628571e-01
150 21 6.080833e-01
10 23 7.487500e-01
20 23 7.812500e-01
30 23 7.829167e-01
40 23 8.184375e-01
50 23 8.235000e-01
60 23 8.212500e-01
70 23 7.853571e-01
80 23 7.765625e-01
90 23 7.583333e-01
100 23 7.300000e-01
110 23 6.818182e-01
120 23 7.088542e-01
130 23 7.027885e-01
140 23 6.566964e-01
150 23 6.718333e-01
10 25 7.350000e-01
20 25 7.618750e-01
30 25 8.133333e-01
40 25 8.584375e-01
50 25 8.315000e-01
60 25 8.229167e-01
70 25 8.348214e-01
80 25 8.356250e-01
90 25 8.647222e-01
100 25 7.677500e-01
110 25 7.838636e-01
120 25 7.826042e-01
130 25 6.936538e-01
140 25 7.616964e-01
150 25 7.123333e-01


==> fig/data_rev/CE_sig08.dat <==
10 5 3.125000e-01
20 5 1.106250e-01
30 5 9.166667e-03
40 5 5.000000e-03
50 5 6.750000e-03
60 5 8.333333e-04
70 5 5.357143e-04
80 5 7.812500e-04
90 5 1.388889e-04
100 5 3.750000e-04
110 5 4.545455e-04
120 5 1.041667e-04
130 5 9.615385e-05
140 5 0
150 5 0
10 7 5.062500e-01
20 7 4.312500e-01
30 7 1.470833e-01
40 7 3.531250e-02
50 7 1.800000e-02
60 7 1.500000e-02
70 7 5.357143e-03
80 7 5.156250e-03
90 7 3.888889e-03
100 7 2.000000e-03
110 7 2.159091e-03
120 7 1.770833e-03
130 7 1.538462e-03
140 7 1.517857e-03
150 7 1.166667e-03
10 9 6.550000e-01
20 9 6.631250e-01
30 9 4.941667e-01
40 9 2.071875e-01
50 9 1.832500e-01
60 9 6.187500e-02
70 9 3.392857e-02
80 9 2.625000e-02
90 9 1.791667e-02
100 9 1.250000e-02
110 9 1.261364e-02
120 9 1.020833e-02
130 9 9.423077e-03
140 9 6.160714e-03
150 9 7.250000e-03
10 11 6.912500e-01
20 11 7.156250e-01
30 11 6.650000e-01
40 11 5.887500e-01
50 11 3.690000e-01
60 11 4.783333e-01
70 11 3.360714e-01
80 11 7.921875e-02
90 11 6.305556e-02
100 11 4.750000e-02
110 11 3.954545e-02
120 11 3.072917e-02
130 11 2.673077e-02
140 11 2.285714e-02
150 11 1.900000e-02
10 13 7.012500e-01
20 13 8.687500e-01
30 13 7.116667e-01
40 13 7.328125e-01
50 13 6.712500e-01
60 13 6.312500e-01
70 13 5.671429e-01
80 13 4.309375e-01
90 13 3.280556e-01
100 13 1.847500e-01
110 13 1.047727e-01
120 13 8.562500e-02
130 13 6.759615e-02
140 13 6.500000e-02
150 13 5.325000e-02
10 15 7.762500e-01
20 15 7.375000e-01
30 15 7.820833e-01
40 15 7.581250e-01
50 15 6.807500e-01
60 15 6.889583e-01
70 15 6.083929e-01
80 15 6.243750e-01
90 15 5.987500e-01
100 15 4.796250e-01
110 15 3.631818e-01
120 15 3.719792e-01
130 15 2.435577e-01
140 15 1.633929e-01
150 15 1.736667e-01


==> fig/data_rev/CE_varyd.dat <==
10 5 7.187500e-02
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 9.625000e-02
20 7 5.000000e-03
30 7 0
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 2.675000e-01
20 9 1.218750e-02
30 9 1.250000e-03
40 9 3.125000e-04
50 9 3.750000e-04
60 9 0
70 9 0
80 9 0
90 9 6.944444e-05
100 9 0
110 9 0
120 9 5.208333e-05
130 9 0
140 9 0
150 9 0
10 11 4.418750e-01
20 11 2.937500e-02
30 11 4.791667e-03
40 11 2.343750e-03
50 11 1.250000e-03
60 11 2.083333e-04
70 11 8.928571e-05
80 11 7.812500e-05
90 11 0
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 5.606250e-01
20 13 1.446875e-01
30 13 1.729167e-02
40 13 7.031250e-03
50 13 3.125000e-03
60 13 9.375000e-04
70 13 9.821429e-04
80 13 3.125000e-04
90 13 2.083333e-04
100 13 6.250000e-05
110 13 5.681818e-05
120 13 0
130 13 0
140 13 0
150 13 0
10 15 5.468750e-01
20 15 3.106250e-01
30 15 4.750000e-02
40 15 2.265625e-02
50 15 9.250000e-03
60 15 6.145833e-03
70 15 3.214286e-03
80 15 1.171875e-03
90 15 9.722222e-04
100 15 1.125000e-03
110 15 5.113636e-04
120 15 5.208333e-04
130 15 3.365385e-04
140 15 0
150 15 4.166667e-05
10 17 6.400000e-01
20 17 5.443750e-01
30 17 1.129167e-01
40 17 4.609375e-02
50 17 2.800000e-02
60 17 1.729167e-02
70 17 9.821429e-03
80 17 5.156250e-03
90 17 3.750000e-03
100 17 2.875000e-03
110 17 1.875000e-03
120 17 9.375000e-04
130 17 7.211538e-04
140 17 4.017857e-04
150 17 2.500000e-04
10 19 6.243750e-01
20 19 5.643750e-01
30 19 3.925000e-01
40 19 1.987500e-01
50 19 5.950000e-02
60 19 3.958333e-02
70 19 2.330357e-02
80 19 1.765625e-02
90 19 1.125000e-02
100 19 8.687500e-03
110 19 6.136364e-03
120 19 3.750000e-03
130 19 3.317308e-03
140 19 2.232143e-03
150 19 1.625000e-03
10 21 6.875000e-01
20 21 5.506250e-01
30 21 6.185417e-01
40 21 4.321875e-01
50 21 2.716250e-01
60 21 1.560417e-01
70 21 9.258929e-02
80 21 3.968750e-02
90 21 2.673611e-02
100 21 2.025000e-02
110 21 1.573864e-02
120 21 1.140625e-02
130 21 9.615385e-03
140 21 7.410714e-03
150 21 5.250000e-03
10 23 7.031250e-01
20 23 7.025000e-01
30 23 6.512500e-01
40 23 5.793750e-01
50 23 5.221250e-01
60 23 3.810417e-01
70 23 1.765179e-01
80 23 9.039063e-02
90 23 6.347222e-02
100 23 4.975000e-02
110 23 3.937500e-02
120 23 3.020833e-02
130 23 2.370192e-02
140 23 2.080357e-02
150 23 1.620833e-02
10 25 7.668750e-01
20 25 7.721875e-01
30 25 7.387500e-01
40 25 6.870313e-01
50 25 6.040000e-01
60 25 5.475000e-01
70 25 4.998214e-01
80 25 4.184375e-01
90 25 2.193750e-01
100 25 1.901875e-01
110 25 7.835227e-02
120 25 6.541667e-02
130 25 5.745192e-02
140 25 4.852679e-02
150 25 3.866667e-02


==> fig/data_rev/CE_varyd10.dat <==
10 5 9.500000e-02
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 5.875000e-02
20 7 1.250000e-03
30 7 8.333333e-04
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 2.362500e-01
20 9 8.125000e-03
30 9 8.333333e-04
40 9 3.125000e-04
50 9 2.500000e-04
60 9 0
70 9 1.785714e-04
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 4.387500e-01
20 11 8.937500e-02
30 11 1.083333e-02
40 11 1.250000e-03
50 11 2.500000e-04
60 11 8.333333e-04
70 11 1.785714e-04
80 11 0
90 11 0
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 5.587500e-01
20 13 1.556250e-01
30 13 2.250000e-02
40 13 7.812500e-03
50 13 2.250000e-03
60 13 1.875000e-03
70 13 1.785714e-04
80 13 1.562500e-04
90 13 2.777778e-04
100 13 2.500000e-04
110 13 0
120 13 0
130 13 0
140 13 0
150 13 0
10 15 5.975000e-01
20 15 3.425000e-01
30 15 5.500000e-02
40 15 2.125000e-02
50 15 1.150000e-02
60 15 5.000000e-03
70 15 3.214286e-03
80 15 2.343750e-03
90 15 6.944444e-04
100 15 7.500000e-04
110 15 2.272727e-04
120 15 3.125000e-04
130 15 9.615385e-05
140 15 0
150 15 1.666667e-04
10 17 6.300000e-01
20 17 4.831250e-01
30 17 1.370833e-01
40 17 5.343750e-02
50 17 4.000000e-02
60 17 1.479167e-02
70 17 9.464286e-03
80 17 5.156250e-03
90 17 3.333333e-03
100 17 2.625000e-03
110 17 2.500000e-03
120 17 1.562500e-03
130 17 4.807692e-04
140 17 6.250000e-04
150 17 2.500000e-04
10 19 6.062500e-01
20 19 5.493750e-01
30 19 4.004167e-01
40 19 2.268750e-01
50 19 5.300000e-02
60 19 4.208333e-02
70 19 2.553571e-02
80 19 1.437500e-02
90 19 1.069444e-02
100 19 7.750000e-03
110 19 6.590909e-03
120 19 4.062500e-03
130 19 3.173077e-03
140 19 2.410714e-03
150 19 1.583333e-03
10 21 6.762500e-01
20 21 6.381250e-01
30 21 6.675000e-01
40 21 4.300000e-01
50 21 2.302500e-01
60 21 1.227083e-01
70 21 5.482143e-02
80 21 4.125000e-02
90 21 3.027778e-02
100 21 2.525000e-02
110 21 1.602273e-02
120 21 1.468750e-02
130 21 9.807692e-03
140 21 8.392857e-03
150 21 6.416667e-03
10 23 7.287500e-01
20 23 6.631250e-01
30 23 7.050000e-01
40 23 5.475000e-01
50 23 4.810000e-01
60 23 4.560417e-01
70 23 1.373214e-01
80 23 8.359375e-02
90 23 6.541667e-02
100 23 4.925000e-02
110 23 3.704545e-02
120 23 3.062500e-02
130 23 2.298077e-02
140 23 1.883929e-02
150 23 1.875000e-02
10 25 7.100000e-01
20 25 7.768750e-01
30 25 6.941667e-01
40 25 5.890625e-01
50 25 6.557500e-01
60 25 5.820833e-01
70 25 3.780357e-01
80 25 4.978125e-01
90 25 2.504167e-01
100 25 1.331250e-01
110 25 7.875000e-02
120 25 7.072917e-02
130 25 5.807692e-02
140 25 5.383929e-02
150 25 4.125000e-02


==> fig/data_rev/FDE_huge_noise.dat <==
10 0 7.575781e-04
20 0 0
30 0 0
40 0 0
50 0 0
60 0 0
70 0 0
80 0 0
90 0 0
100 0 0
10 5.000000e-01 2.236945e-03
20 5.000000e-01 0
30 5.000000e-01 0
40 5.000000e-01 0
50 5.000000e-01 0
60 5.000000e-01 0
70 5.000000e-01 0
80 5.000000e-01 0
90 5.000000e-01 0
100 5.000000e-01 0
10 1 1.900252e-02
20 1 1.700079e-04
30 1 0
40 1 0
50 1 0
60 1 0
70 1 0
80 1 0
90 1 0
100 1 0
10 1.500000e+00 9.011547e-02
20 1.500000e+00 1.294612e-02
30 1.500000e+00 2.079766e-03
40 1.500000e+00 7.865107e-04
50 1.500000e+00 3.113202e-04
60 1.500000e+00 1.703888e-04
70 1.500000e+00 1.663656e-04
80 1.500000e+00 1.999363e-04
90 1.500000e+00 2.045977e-04
100 1.500000e+00 1.308148e-04
10 2 2.139405e-01
20 2 1.045809e-01
30 2 5.928492e-02
40 2 4.377701e-02
50 2 2.759231e-02
60 2 2.252591e-02
70 2 2.487062e-02
80 2 2.064819e-02
90 2 2.415618e-02
100 2 2.019223e-02
10 2.500000e+00 3.398863e-01
20 2.500000e+00 2.470964e-01
30 2.500000e+00 2.003431e-01
40 2.500000e+00 1.676246e-01
50 2.500000e+00 1.496016e-01
60 2.500000e+00 1.379137e-01
70 2.500000e+00 1.449004e-01
80 2.500000e+00 1.308782e-01
90 2.500000e+00 1.389113e-01
100 2.500000e+00 1.281669e-01
10 3 4.250706e-01
20 3 3.764638e-01
30 3 3.407711e-01
40 3 3.095737e-01
50 3 2.952740e-01
60 3 2.834595e-01
70 3 2.824524e-01
80 3 2.749574e-01
90 3 2.775148e-01
100 3 2.699278e-01
10 3.500000e+00 5.194818e-01
20 3.500000e+00 4.675318e-01
30 3.500000e+00 4.405817e-01
40 3.500000e+00 4.115802e-01
50 3.500000e+00 4.094620e-01
60 3.500000e+00 3.963284e-01
70 3.500000e+00 3.929270e-01
80 3.500000e+00 3.808173e-01
90 3.500000e+00 3.821027e-01
100 3.500000e+00 3.700968e-01
10 4 5.553213e-01
20 4 5.108894e-01
30 4 5.027201e-01
40 4 4.722644e-01
50 4 4.698123e-01
60 4 4.728952e-01
70 4 4.511690e-01
80 4 4.545830e-01
90 4 4.496081e-01
100 4 4.466366e-01


==> fig/data_rev/FDE_huge_noise_q4t.dat <==
10 0 3.478494e-02
20 0 9.740362e-05
30 0 0
40 0 0
50 0 0
60 0 0
70 0 0
80 0 0
90 0 0
100 0 0
10 5.000000e-01 6.016825e-02
20 5.000000e-01 7.722874e-04
30 5.000000e-01 0
40 5.000000e-01 0
50 5.000000e-01 0
60 5.000000e-01 0
70 5.000000e-01 0
80 5.000000e-01 0
90 5.000000e-01 0
100 5.000000e-01 0
10 1 1.348416e-01
20 1 1.146753e-02
30 1 6.903569e-04
40 1 1.478589e-05
50 1 0
60 1 0
70 1 0
80 1 0
90 1 0
100 1 0
10 1.500000e+00 2.273076e-01
20 1.500000e+00 7.735284e-02
30 1.500000e+00 2.446988e-02
40 1.500000e+00 8.070188e-03
50 1.500000e+00 3.550912e-03
60 1.500000e+00 1.532820e-03
70 1.500000e+00 2.262920e-03
80 1.500000e+00 1.571338e-03
90 1.500000e+00 1.793162e-03
100 1.500000e+00 1.126785e-03
10 2 3.249668e-01
20 2 1.945174e-01
30 2 1.205311e-01
40 2 8.954948e-02
50 2 6.766898e-02
60 2 5.203814e-02
70 2 5.979856e-02
80 2 5.090716e-02
90 2 5.867400e-02
100 2 4.982525e-02
10 2.500000e+00 4.187424e-01
20 2.500000e+00 3.138824e-01
30 2.500000e+00 2.669180e-01
40 2.500000e+00 2.270684e-01
50 2.500000e+00 2.103310e-01
60 2.500000e+00 1.836134e-01
70 2.500000e+00 2.003788e-01
80 2.500000e+00 1.886023e-01
90 2.500000e+00 1.949891e-01
100 2.500000e+00 1.831134e-01
10 3 4.660126e-01
20 3 4.076277e-01
30 3 3.785528e-01
40 3 3.470788e-01
50 3 3.325981e-01
60 3 3.194377e-01
70 3 3.227933e-01
80 3 3.160208e-01
90 3 3.212723e-01
100 3 3.122487e-01
10 3.500000e+00 5.168587e-01
20 3.500000e+00 4.734034e-01
30 3.500000e+00 4.456500e-01
40 3.500000e+00 4.373443e-01
50 3.500000e+00 4.198773e-01
60 3.500000e+00 4.093834e-01
70 3.500000e+00 4.100945e-01
80 3.500000e+00 4.086664e-01
90 3.500000e+00 4.113503e-01
100 3.500000e+00 3.967049e-01
10 4 5.463053e-01
20 4 5.112414e-01
30 4 5.019565e-01
40 4 4.865075e-01
50 4 4.699238e-01
60 4 4.659630e-01
70 4 4.656110e-01
80 4 4.579591e-01
90 4 4.652891e-01
100 4 4.571687e-01


==> fig/data_rev/FDE_varyd.dat <==
10 5 3.746338e-02
20 5 2.136814e-03
30 5 1.721488e-04
40 5 1.257074e-05
50 5 3.907813e-06
60 5 0
70 5 0
80 5 9.067951e-07
90 5 0
100 5 0
110 5 5.402936e-07
120 5 0
130 5 0
140 5 0
150 5 0
10 7 9.049185e-02
20 7 1.608736e-02
30 7 3.107219e-03
40 7 7.173305e-04
50 7 2.085368e-04
60 7 1.613302e-04
70 7 1.819575e-04
80 7 5.545436e-05
90 7 1.133942e-04
100 7 6.359434e-05
110 7 8.656813e-05
120 7 3.558339e-05
130 7 5.494648e-05
140 7 3.717512e-05
150 7 6.110891e-05
10 9 1.323984e-01
20 9 4.223650e-02
30 9 1.429249e-02
40 9 5.720877e-03
50 9 3.127513e-03
60 9 1.506370e-03
70 9 1.839066e-03
80 9 1.039369e-03
90 9 1.428486e-03
100 9 8.734915e-04
110 9 1.164540e-03
120 9 9.503869e-04
130 9 1.090636e-03
140 9 7.134167e-04
150 9 9.773301e-04
10 11 1.870558e-01
20 11 7.553094e-02
30 11 3.582860e-02
40 11 1.957345e-02
50 11 1.016096e-02
60 11 6.918899e-03
70 11 8.549888e-03
80 11 5.436838e-03
90 11 7.184680e-03
100 11 4.908638e-03
110 11 5.633653e-03
120 11 5.046420e-03
130 11 5.888310e-03
140 11 4.507152e-03
150 11 5.422894e-03
10 13 2.370938e-01
20 13 1.205650e-01
30 13 6.303693e-02
40 13 4.077625e-02
50 13 2.967416e-02
60 13 1.960167e-02
70 13 2.334522e-02
80 13 1.709056e-02
90 13 1.986367e-02
100 13 1.755551e-02
110 13 1.842352e-02
120 13 1.473752e-02
130 13 1.723897e-02
140 13 1.517030e-02
150 13 1.706318e-02
10 15 2.826683e-01
20 15 1.580303e-01
30 15 1.058232e-01
40 15 7.126133e-02
50 15 5.216017e-02
60 15 4.252576e-02
70 15 4.641139e-02
80 15 3.794332e-02
90 15 4.405318e-02
100 15 3.642042e-02
110 15 4.080173e-02
120 15 3.575430e-02
130 15 3.769842e-02
140 15 3.435280e-02
150 15 3.749141e-02
10 17 3.328127e-01
20 17 2.087995e-01
30 17 1.454897e-01
40 17 1.116617e-01
50 17 8.626826e-02
60 17 7.098240e-02
70 17 7.972889e-02
80 17 6.583733e-02
90 17 7.370204e-02
100 17 6.414910e-02
110 17 6.950749e-02
120 17 6.306147e-02
130 17 6.604940e-02
140 17 6.258866e-02
150 17 6.603687e-02
10 19 3.718093e-01
20 19 2.491655e-01
30 19 1.928682e-01
40 19 1.504547e-01
50 19 1.249383e-01
60 19 1.071343e-01
70 19 1.146942e-01
80 19 1.027766e-01
90 19 1.102662e-01
100 19 9.971719e-02
110 19 1.047346e-01
120 19 9.795465e-02
130 19 1.046890e-01
140 19 9.594325e-02
150 19 1.018110e-01
10 21 4.076166e-01
20 21 2.960821e-01
30 21 2.296083e-01
40 21 1.979528e-01
50 21 1.693380e-01
60 21 1.475413e-01
70 21 1.566279e-01
80 21 1.424659e-01
90 21 1.495900e-01
100 21 1.396204e-01
110 21 1.454554e-01
120 21 1.350518e-01
130 21 1.425321e-01
140 21 1.341389e-01
150 21 1.398968e-01
10 23 4.531830e-01
20 23 3.422891e-01
30 23 2.820572e-01
40 23 2.456680e-01
50 23 2.191941e-01
60 23 1.937084e-01
70 23 2.016915e-01
80 23 1.877860e-01
90 23 1.946562e-01
100 23 1.822880e-01
110 23 1.881065e-01
120 23 1.778143e-01
130 23 1.837053e-01
140 23 1.760798e-01
150 23 1.823804e-01
10 25 4.755882e-01
20 25 3.751800e-01
30 25 3.224842e-01
40 25 2.914631e-01
50 25 2.614980e-01
60 25 2.363816e-01
70 25 2.427581e-01
80 25 2.327574e-01
90 25 2.385771e-01
100 25 2.253514e-01
110 25 2.315209e-01
120 25 2.227129e-01
130 25 2.279058e-01
140 25 2.222453e-01
150 25 2.254256e-01


==> fig/data_rev/LE_huge_noise.dat <==
10 0 0
20 0 0
30 0 1.000000e-01
40 0 0
50 0 0
60 0 0
70 0 0
80 0 0
90 0 0
100 0 0
10 5.000000e-01 0
20 5.000000e-01 0
30 5.000000e-01 0
40 5.000000e-01 0
50 5.000000e-01 0
60 5.000000e-01 0
70 5.000000e-01 0
80 5.000000e-01 0
90 5.000000e-01 0
100 5.000000e-01 0
10 1 0
20 1 0
30 1 0
40 1 0
50 1 0
60 1 0
70 1 0
80 1 0
90 1 0
100 1 0
10 1.500000e+00 0
20 1.500000e+00 0
30 1.500000e+00 0
40 1.500000e+00 0
50 1.500000e+00 0
60 1.500000e+00 0
70 1.500000e+00 0
80 1.500000e+00 0
90 1.500000e+00 0
100 1.500000e+00 0
10 2 7.000000e-01
20 2 1.000000e-01
30 2 0
40 2 0
50 2 0
60 2 0
70 2 0
80 2 0
90 2 0
100 2 0
10 2.500000e+00 9.000000e-01
20 2.500000e+00 8.000000e-01
30 2.500000e+00 1.000000e+00
40 2.500000e+00 6.000000e-01
50 2.500000e+00 0
60 2.500000e+00 1.000000e-01
70 2.500000e+00 0
80 2.500000e+00 0
90 2.500000e+00 0
100 2.500000e+00 0
10 3 1.000000e+00
20 3 8.000000e-01
30 3 1.000000e+00
40 3 8.000000e-01
50 3 1.000000e+00
60 3 9.000000e-01
70 3 9.000000e-01
80 3 1.000000e+00
90 3 8.000000e-01
100 3 4.000000e-01
10 3.500000e+00 1.000000e+00
20 3.500000e+00 1.000000e+00
30 3.500000e+00 1.000000e+00
40 3.500000e+00 9.000000e-01
50 3.500000e+00 1.000000e+00
60 3.500000e+00 9.000000e-01
70 3.500000e+00 1.000000e+00
80 3.500000e+00 1.000000e+00
90 3.500000e+00 8.000000e-01
100 3.500000e+00 1.000000e+00
10 4 1.000000e+00
20 4 1.000000e+00
30 4 1.000000e+00
40 4 9.000000e-01
50 4 1.000000e+00
60 4 1.000000e+00
70 4 9.000000e-01
80 4 1.000000e+00
90 4 1.000000e+00
100 4 9.000000e-01


==> fig/data_rev/LE_varyd.dat <==
10 5 2.500000e-01
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 4.000000e-01
20 7 5.000000e-02
30 7 0
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 7.000000e-01
20 9 0
30 9 0
40 9 0
50 9 0
60 9 0
70 9 0
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 9.000000e-01
20 11 5.000000e-02
30 11 0
40 11 0
50 11 0
60 11 0
70 11 0
80 11 0
90 11 0
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 9.500000e-01
20 13 3.500000e-01
30 13 5.000000e-02
40 13 0
50 13 0
60 13 0
70 13 0
80 13 0
90 13 0
100 13 0
110 13 0
120 13 0
130 13 0
140 13 0
150 13 0
10 15 8.500000e-01
20 15 8.000000e-01
30 15 5.000000e-02
40 15 5.000000e-02
50 15 0
60 15 0
70 15 0
80 15 0
90 15 0
100 15 0
110 15 0
120 15 0
130 15 0
140 15 0
150 15 0
10 17 1.000000e+00
20 17 9.500000e-01
30 17 2.500000e-01
40 17 0
50 17 0
60 17 0
70 17 0
80 17 0
90 17 0
100 17 0
110 17 0
120 17 0
130 17 0
140 17 0
150 17 0
10 19 1.000000e+00
20 19 1.000000e+00
30 19 8.000000e-01
40 19 3.500000e-01
50 19 0
60 19 0
70 19 0
80 19 0
90 19 0
100 19 0
110 19 0
120 19 0
130 19 0
140 19 0
150 19 0
10 21 1.000000e+00
20 21 9.500000e-01
30 21 1.000000e+00
40 21 7.000000e-01
50 21 5.000000e-01
60 21 3.000000e-01
70 21 1.000000e-01
80 21 0
90 21 0
100 21 0
110 21 0
120 21 0
130 21 0
140 21 0
150 21 0
10 23 9.500000e-01
20 23 9.500000e-01
30 23 1.000000e+00
40 23 9.000000e-01
50 23 9.500000e-01
60 23 7.000000e-01
70 23 1.500000e-01
80 23 1.000000e-01
90 23 0
100 23 0
110 23 0
120 23 0
130 23 0
140 23 0
150 23 0
10 25 1.000000e+00
20 25 1.000000e+00
30 25 1.000000e+00
40 25 1.000000e+00
50 25 9.000000e-01
60 25 9.500000e-01
70 25 8.500000e-01
80 25 6.500000e-01
90 25 2.500000e-01
100 25 2.000000e-01
110 25 0
120 25 0
130 25 0
140 25 0
150 25 0


==> fig/data_rev/LS_huge_noise.dat <==
10 0 0
20 0 0
30 0 1.000000e-01
40 0 0
50 0 0
60 0 0
70 0 0
80 0 0
90 0 0
100 0 0
10 5.000000e-01 0
20 5.000000e-01 0
30 5.000000e-01 0
40 5.000000e-01 0
50 5.000000e-01 0
60 5.000000e-01 0
70 5.000000e-01 0
80 5.000000e-01 0
90 5.000000e-01 0
100 5.000000e-01 0
10 1 0
20 1 0
30 1 0
40 1 0
50 1 0
60 1 0
70 1 0
80 1 0
90 1 0
100 1 0
10 1.500000e+00 0
20 1.500000e+00 0
30 1.500000e+00 0
40 1.500000e+00 0
50 1.500000e+00 0
60 1.500000e+00 0
70 1.500000e+00 0
80 1.500000e+00 0
90 1.500000e+00 0
100 1.500000e+00 0
10 2 1.000000e-01
20 2 1.000000e-01
30 2 0
40 2 0
50 2 0
60 2 0
70 2 0
80 2 0
90 2 0
100 2 0
10 2.500000e+00 -1.000000e-01
20 2.500000e+00 -2.000000e-01
30 2.500000e+00 -4.000000e-01
40 2.500000e+00 0
50 2.500000e+00 0
60 2.500000e+00 -1.000000e-01
70 2.500000e+00 0
80 2.500000e+00 0
90 2.500000e+00 0
100 2.500000e+00 0
10 3 4.000000e-01
20 3 -2.000000e-01
30 3 8.000000e-01
40 3 0
50 3 -4.000000e-01
60 3 -5.000000e-01
70 3 -5.000000e-01
80 3 -4.000000e-01
90 3 -8.000000e-01
100 3 -4.000000e-01
10 3.500000e+00 4.000000e-01
20 3.500000e+00 4.000000e-01
30 3.500000e+00 6.000000e-01
40 3.500000e+00 7.000000e-01
50 3.500000e+00 2.000000e-01
60 3.500000e+00 1.000000e-01
70 3.500000e+00 -2.000000e-01
80 3.500000e+00 0
90 3.500000e+00 0
100 3.500000e+00 -6.000000e-01
10 4 4.000000e-01
20 4 4.000000e-01
30 4 2.000000e-01
40 4 3.000000e-01
50 4 6.000000e-01
60 4 6.000000e-01
70 4 -3.000000e-01
80 4 2.000000e-01
90 4 -2.000000e-01
100 4 1.000000e-01


==> fig/data_rev/LS_varyd.dat <==
10 5 -1.500000e-01
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 1.000000e-01
20 7 5.000000e-02
30 7 0
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 2.000000e-01
20 9 0
30 9 0
40 9 0
50 9 0
60 9 0
70 9 0
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 -3.000000e-01
20 11 5.000000e-02
30 11 0
40 11 0
50 11 0
60 11 0
70 11 0
80 11 0
90 11 0
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 -4.500000e-01
20 13 -5.000000e-02
30 13 5.000000e-02
40 13 0
50 13 0
60 13 0
70 13 0
80 13 0
90 13 0
100 13 0
110 13 0
120 13 0
130 13 0
140 13 0
150 13 0
10 15 -2.500000e-01
20 15 -4.000000e-01
30 15 5.000000e-02
40 15 5.000000e-02
50 15 0
60 15 0
70 15 0
80 15 0
90 15 0
100 15 0
110 15 0
120 15 0
130 15 0
140 15 0
150 15 0
10 17 -7.000000e-01
20 17 -3.500000e-01
30 17 -5.000000e-02
40 17 0
50 17 0
60 17 0
70 17 0
80 17 0
90 17 0
100 17 0
110 17 0
120 17 0
130 17 0
140 17 0
150 17 0
10 19 -6.000000e-01
20 19 -2.000000e-01
30 19 -7.000000e-01
40 19 -1.500000e-01
50 19 0
60 19 0
70 19 0
80 19 0
90 19 0
100 19 0
110 19 0
120 19 0
130 19 0
140 19 0
150 19 0
10 21 -2.000000e-01
20 21 -7.500000e-01
30 21 -8.000000e-01
40 21 -5.000000e-01
50 21 -5.000000e-01
60 21 -3.000000e-01
70 21 -1.000000e-01
80 21 0
90 21 0
100 21 0
110 21 0
120 21 0
130 21 0
140 21 0
150 21 0
10 23 1.500000e-01
20 23 -2.500000e-01
30 23 -6.000000e-01
40 23 -5.000000e-01
50 23 -6.500000e-01
60 23 -6.000000e-01
70 23 5.000000e-02
80 23 -1.000000e-01
90 23 0
100 23 0
110 23 0
120 23 0
130 23 0
140 23 0
150 23 0
10 25 2.000000e-01
20 25 1.000000e-01
30 25 -3.000000e-01
40 25 -6.000000e-01
50 25 -7.000000e-01
60 25 -8.500000e-01
70 25 -8.500000e-01
80 25 -6.500000e-01
90 25 -2.500000e-01
100 25 -2.000000e-01
110 25 0
120 25 0
130 25 0
140 25 0
150 25 0


==> fig/data_rev/LS_varyd10.dat <==
10 5 1.000000e-01
20 5 0
30 5 0
40 5 0
50 5 0
60 5 0
70 5 0
80 5 0
90 5 0
100 5 0
110 5 0
120 5 0
130 5 0
140 5 0
150 5 0
10 7 3.000000e-01
20 7 0
30 7 0
40 7 0
50 7 0
60 7 0
70 7 0
80 7 0
90 7 0
100 7 0
110 7 0
120 7 0
130 7 0
140 7 0
150 7 0
10 9 -4.000000e-01
20 9 0
30 9 0
40 9 0
50 9 0
60 9 0
70 9 0
80 9 0
90 9 0
100 9 0
110 9 0
120 9 0
130 9 0
140 9 0
150 9 0
10 11 3.000000e-01
20 11 -1.000000e-01
30 11 1.000000e-01
40 11 0
50 11 0
60 11 0
70 11 0
80 11 0
90 11 0
100 11 0
110 11 0
120 11 0
130 11 0
140 11 0
150 11 0
10 13 -6.000000e-01
20 13 2.000000e-01
30 13 0
40 13 0
50 13 0
60 13 0
70 13 0
80 13 0
90 13 0
100 13 0
110 13 0
120 13 0
130 13 0
140 13 0
150 13 0
10 15 -4.000000e-01
20 15 -2.000000e-01
30 15 0
40 15 0
50 15 0
60 15 0
70 15 0
80 15 0
90 15 0
100 15 0
110 15 0
120 15 0
130 15 0
140 15 0
150 15 0
10 17 0
20 17 -6.000000e-01
30 17 -2.000000e-01
40 17 0
50 17 -1.000000e-01
60 17 0
70 17 0
80 17 0
90 17 0
100 17 0
110 17 0
120 17 0
130 17 0
140 17 0
150 17 0
10 19 -4.000000e-01
20 19 -7.000000e-01
30 19 -7.000000e-01
40 19 -4.000000e-01
50 19 0
60 19 0
70 19 0
80 19 0
90 19 0
100 19 0
110 19 0
120 19 0
130 19 0
140 19 0
150 19 0
10 21 0
20 21 -5.000000e-01
30 21 -4.000000e-01
40 21 -7.000000e-01
50 21 -3.000000e-01
60 21 -2.000000e-01
70 21 0
80 21 0
90 21 0
100 21 0
110 21 0
120 21 0
130 21 0
140 21 0
150 21 0
10 23 4.000000e-01
20 23 -8.000000e-01
30 23 0
40 23 -7.000000e-01
50 23 -8.000000e-01
60 23 -8.000000e-01
70 23 -1.000000e-01
80 23 0
90 23 0
100 23 0
110 23 0
120 23 0
130 23 0
140 23 0
150 23 0
10 25 3.000000e-01
20 25 -2.000000e-01
30 25 -4.000000e-01
40 25 -8.000000e-01
50 25 -8.000000e-01
60 25 -8.000000e-01
70 25 -3.000000e-01
80 25 -1.000000e+00
90 25 -5.000000e-01
100 25 -1.000000e-01
110 25 0
120 25 0
130 25 0
140 25 0
150 25 0


==> fig/data_rev/erasure_0.dat <==
10 3 1.715000e-01
20 3 1.770833e-01
30 3 1.628889e-01
40 3 1.344583e-01
50 3 1.370000e-01
60 3 1.418056e-01
70 3 3.333333e-02
80 3 1.958333e-02
90 3 1.546296e-02
100 3 1.233333e-02
110 3 9.545455e-03
120 3 8.194444e-03
130 3 7.423077e-03
140 3 7.380952e-03
150 3 6.266667e-03
10 6 3.031667e-01
20 6 1.942500e-01
30 6 1.427222e-01
40 6 8.666667e-02
50 6 5.996667e-02
60 6 4.933333e-02
70 6 2.757143e-02
80 6 2.522917e-02
90 6 1.742593e-02
100 6 1.706667e-02
110 6 1.365152e-02
120 6 1.284722e-02
130 6 1.169231e-02
140 6 1.058333e-02
150 6 9.433333e-03
10 9 4.041667e-01
20 9 3.022500e-01
30 9 2.042778e-01
40 9 1.257500e-01
50 9 8.606667e-02
60 9 6.283333e-02
70 9 3.578571e-02
80 9 3.100000e-02
90 9 2.211111e-02
100 9 2.063333e-02
110 9 1.704545e-02
120 9 1.586111e-02
130 9 1.350000e-02
140 9 1.171429e-02
150 9 1.096667e-02
10 12 4.763333e-01
20 12 3.873333e-01
30 12 2.920000e-01
40 12 2.255833e-01
50 12 1.479333e-01
60 12 1.091111e-01
70 12 6.119048e-02
80 12 4.995833e-02
90 12 3.581481e-02
100 12 3.061667e-02
110 12 2.522727e-02
120 12 2.111111e-02
130 12 1.843590e-02
140 12 1.607143e-02
150 12 1.371111e-02
10 15 5.295000e-01
20 15 4.882500e-01
30 15 4.148333e-01
40 15 3.298750e-01
50 15 2.622667e-01
60 15 1.942222e-01
70 15 1.060238e-01
80 15 8.754167e-02
90 15 5.883333e-02
100 15 5.420000e-02
110 15 4.003030e-02
120 15 3.359722e-02
130 15 2.820513e-02
140 15 2.583333e-02
150 15 2.102222e-02
10 18 5.631667e-01
20 18 5.536667e-01
30 18 5.234444e-01
40 18 4.525833e-01
50 18 3.946333e-01
60 18 3.432500e-01
70 18 2.072619e-01
80 18 1.537292e-01
90 18 1.078519e-01
100 18 9.205000e-02
110 18 6.981818e-02
120 18 6.300000e-02
130 18 4.994872e-02
140 18 4.625000e-02
150 18 3.861111e-02
10 21 5.881667e-01
20 21 5.952500e-01
30 21 5.797778e-01
40 21 5.630833e-01
50 21 5.239000e-01
60 21 4.887222e-01
70 21 3.670952e-01
80 21 3.047292e-01
90 21 2.001296e-01
100 21 1.692333e-01
110 21 1.341515e-01
120 21 1.158056e-01
130 21 9.450000e-02
140 21 8.836905e-02
150 21 7.262222e-02


==> fig/data_rev/erasure_10.dat <==
10 3 2.103333e-01
20 3 2.065000e-01
30 3 1.790000e-01
40 3 1.465000e-01
50 3 1.122000e-01
60 3 1.036111e-01
70 3 6.990476e-02
80 3 6.204167e-02
90 3 5.398148e-02
100 3 5.175000e-02
110 3 4.919697e-02
120 3 4.455556e-02
130 3 4.587179e-02
140 3 4.332143e-02
150 3 4.135556e-02
10 6 3.833333e-01
20 6 2.938333e-01
30 6 2.283889e-01
40 6 1.777917e-01
50 6 1.273333e-01
60 6 1.000278e-01
70 6 5.764286e-02
80 6 5.237500e-02
90 6 4.155556e-02
100 6 3.903333e-02
110 6 3.187879e-02
120 6 3.159722e-02
130 6 2.839744e-02
140 6 2.728571e-02
150 6 2.341111e-02
10 9 4.888333e-01
20 9 4.470000e-01
30 9 3.429444e-01
40 9 2.787917e-01
50 9 2.028333e-01
60 9 1.815833e-01
70 9 9.204762e-02
80 9 8.660417e-02
90 9 6.327778e-02
100 9 5.741667e-02
110 9 4.775758e-02
120 9 4.350000e-02
130 9 3.675641e-02
140 9 3.422619e-02
150 9 3.187778e-02
10 12 5.555000e-01
20 12 5.311667e-01
30 12 4.950556e-01
40 12 4.523750e-01
50 12 3.961000e-01
60 12 3.344167e-01
70 12 1.966667e-01
80 12 1.676250e-01
90 12 1.179815e-01
100 12 1.014333e-01
110 12 8.307576e-02
120 12 7.290278e-02
130 12 6.438462e-02
140 12 5.805952e-02
150 12 5.306667e-02
10 15 5.996667e-01
20 15 6.013333e-01
30 15 5.822222e-01
40 15 5.701250e-01
50 15 5.433667e-01
60 15 5.001389e-01
70 15 3.775952e-01
80 15 3.409583e-01
90 15 2.358148e-01
100 15 2.065500e-01
110 15 1.573939e-01
120 15 1.452639e-01
130 15 1.168205e-01
140 15 1.103810e-01
150 15 9.726667e-02
10 18 6.163333e-01
20 18 6.480000e-01
30 18 6.393333e-01
40 18 6.373333e-01
50 18 6.224333e-01
60 18 6.267222e-01
70 18 5.547619e-01
80 18 5.125000e-01
90 18 4.291111e-01
100 18 4.051667e-01
110 18 3.118788e-01
120 18 2.959583e-01
130 18 2.300897e-01
140 18 2.173690e-01
150 18 1.786556e-01
10 21 6.270000e-01
20 21 6.625000e-01
30 21 6.705556e-01
40 21 6.856250e-01
50 21 6.763667e-01
60 21 6.813611e-01
70 21 6.505714e-01
80 21 6.440833e-01
90 21 5.990926e-01
100 21 5.740167e-01
110 21 5.312424e-01
120 21 4.954028e-01
130 21 4.539359e-01
140 21 4.100238e-01
150 21 3.543444e-01


==> fig/data_rev/erasure_15.dat <==
10 3 2.508333e-01
20 3 2.322500e-01
30 3 2.010000e-01
40 3 1.785833e-01
50 3 1.460333e-01
60 3 1.185556e-01
70 3 9.307143e-02
80 3 8.702083e-02
90 3 7.927778e-02
100 3 7.826667e-02
110 3 7.310606e-02
120 3 6.705556e-02
130 3 7.121795e-02
140 3 6.485714e-02
150 3 6.597778e-02
10 6 4.410000e-01
20 6 3.832500e-01
30 6 3.073889e-01
40 6 2.602917e-01
50 6 1.963000e-01
60 6 1.676111e-01
70 6 1.007857e-01
80 6 8.945833e-02
90 6 7.116667e-02
100 6 6.653333e-02
110 6 5.686364e-02
120 6 5.562500e-02
130 6 4.997436e-02
140 6 4.821429e-02
150 6 4.282222e-02
10 9 5.393333e-01
20 9 5.232500e-01
30 9 4.869444e-01
40 9 4.467500e-01
50 9 3.437333e-01
60 9 3.121111e-01
70 9 1.912381e-01
80 9 1.772292e-01
90 9 1.267407e-01
100 9 1.115167e-01
110 9 9.651515e-02
120 9 8.701389e-02
130 9 7.550000e-02
140 9 6.948810e-02
150 9 6.213333e-02
10 12 5.930000e-01
20 12 6.039167e-01
30 12 5.967778e-01
40 12 5.743333e-01
50 12 5.436333e-01
60 12 5.212778e-01
70 12 4.014048e-01
80 12 3.557083e-01
90 12 2.783148e-01
100 12 2.309833e-01
110 12 1.867424e-01
120 12 1.607222e-01
130 12 1.431154e-01
140 12 1.283690e-01
150 12 1.177778e-01
10 15 6.181667e-01
20 15 6.351667e-01
30 15 6.501111e-01
40 15 6.468750e-01
50 15 6.404667e-01
60 15 6.254722e-01
70 15 5.833333e-01
80 15 5.609583e-01
90 15 4.761852e-01
100 15 4.583000e-01
110 15 3.839697e-01
120 15 3.525694e-01
130 15 2.905641e-01
140 15 2.702024e-01
150 15 2.348889e-01
10 18 6.295000e-01
20 18 6.701667e-01
30 18 6.793333e-01
40 18 6.860833e-01
50 18 6.846333e-01
60 18 6.947778e-01
70 18 6.711905e-01
80 18 6.600000e-01
90 18 6.342593e-01
100 18 6.192000e-01
110 18 5.793030e-01
120 18 5.633472e-01
130 18 5.211410e-01
140 18 4.974286e-01
150 18 4.547000e-01
10 21 6.471667e-01
20 21 6.795833e-01
30 21 7.018889e-01
40 21 7.099583e-01
50 21 7.167333e-01
60 21 7.209722e-01
70 21 7.110714e-01
80 21 7.130625e-01
90 21 7.034444e-01
100 21 6.945667e-01
110 21 6.790909e-01
120 21 6.811111e-01
130 21 6.613333e-01
140 21 6.484286e-01
150 21 6.387333e-01


==> fig/data_rev/erasure_20.dat <==
10 3 3.241667e-01
20 3 2.750000e-01
30 3 2.281111e-01
40 3 2.139583e-01
50 3 1.728333e-01
60 3 1.551667e-01
70 3 1.270238e-01
80 3 1.224375e-01
90 3 1.116296e-01
100 3 1.112000e-01
110 3 1.038333e-01
120 3 9.876389e-02
130 3 1.028462e-01
140 3 9.538095e-02
150 3 9.702222e-02
10 6 5.208333e-01
20 6 4.853333e-01
30 6 4.350000e-01
40 6 3.912083e-01
50 6 3.366000e-01
60 6 2.932778e-01
70 6 1.928810e-01
80 6 1.667083e-01
90 6 1.395370e-01
100 6 1.255000e-01
110 6 1.092424e-01
120 6 1.050556e-01
130 6 9.474359e-02
140 6 9.058333e-02
150 6 8.371111e-02
10 9 5.803333e-01
20 9 6.020000e-01
30 9 5.841667e-01
40 9 5.737500e-01
50 9 5.261000e-01
60 9 5.171111e-01
70 9 4.034048e-01
80 9 3.825417e-01
90 9 3.026852e-01
100 9 2.706667e-01
110 9 2.239242e-01
120 9 1.984444e-01
130 9 1.794103e-01
140 9 1.613929e-01
150 9 1.481222e-01
10 12 6.253333e-01
20 12 6.494167e-01
30 12 6.616111e-01
40 12 6.509167e-01
50 12 6.458333e-01
60 12 6.435556e-01
70 12 6.028571e-01
80 12 5.938958e-01
90 12 5.243148e-01
100 12 5.128667e-01
110 12 4.703030e-01
120 12 4.285278e-01
130 12 3.963974e-01
140 12 3.609048e-01
150 12 3.236556e-01
10 15 6.373333e-01
20 15 6.725833e-01
30 15 6.857222e-01
40 15 6.982083e-01
50 15 7.063333e-01
60 15 6.981944e-01
70 15 6.914524e-01
80 15 6.888125e-01
90 15 6.653889e-01
100 15 6.612500e-01
110 15 6.398939e-01
120 15 6.259583e-01
130 15 5.989744e-01
140 15 5.942857e-01
150 15 5.653889e-01
10 18 6.471667e-01
20 18 6.909167e-01
30 18 7.098889e-01
40 18 7.169583e-01
50 18 7.218667e-01
60 18 7.333056e-01
70 18 7.257857e-01
80 18 7.274792e-01
90 18 7.207037e-01
100 18 7.170333e-01
110 18 7.089394e-01
120 18 7.113611e-01
130 18 7.021410e-01
140 18 7.039405e-01
150 18 6.927556e-01
10 21 6.588333e-01
20 21 6.997500e-01
30 21 7.181667e-01
40 21 7.302500e-01
50 21 7.416333e-01
60 21 7.476111e-01
70 21 7.438095e-01
80 21 7.464167e-01
90 21 7.458148e-01
100 21 7.435333e-01
110 21 7.408636e-01
120 21 7.455278e-01
130 21 7.428333e-01
140 21 7.381429e-01
150 21 7.381222e-01


==> fig/data_rev/erasure_5.dat <==
10 3 1.840000e-01
20 3 1.981667e-01
30 3 1.517778e-01
40 3 1.303333e-01
50 3 1.225667e-01
60 3 1.077222e-01
70 3 4.659524e-02
80 3 4.383333e-02
90 3 3.274074e-02
100 3 3.115000e-02
110 3 2.721212e-02
120 3 2.580556e-02
130 3 2.497436e-02
140 3 2.480952e-02
150 3 2.251111e-02
10 6 3.453333e-01
20 6 2.390000e-01
30 6 1.731667e-01
40 6 1.242083e-01
50 6 8.226667e-02
60 6 6.530556e-02
70 6 4.064286e-02
80 6 3.281250e-02
90 6 2.650000e-02
100 6 2.281667e-02
110 6 1.928788e-02
120 6 1.961111e-02
130 6 1.696154e-02
140 6 1.600000e-02
150 6 1.342222e-02
10 9 4.400000e-01
20 9 3.618333e-01
30 9 2.621111e-01
40 9 1.960833e-01
50 9 1.248333e-01
60 9 9.847222e-02
70 9 5.352381e-02
80 9 5.066667e-02
90 9 3.614815e-02
100 9 3.266667e-02
110 9 2.651515e-02
120 9 2.526389e-02
130 9 2.106410e-02
140 9 1.884524e-02
150 9 1.738889e-02
10 12 5.068333e-01
20 12 4.632500e-01
30 12 3.900000e-01
40 12 3.062500e-01
50 12 2.368667e-01
60 12 1.911111e-01
70 12 1.037857e-01
80 12 8.256250e-02
90 12 6.185185e-02
100 12 5.376667e-02
110 12 4.356061e-02
120 12 3.720833e-02
130 12 3.265385e-02
140 12 2.803571e-02
150 12 2.577778e-02
10 15 5.660000e-01
20 15 5.360000e-01
30 15 4.922778e-01
40 15 4.584167e-01
50 15 3.950333e-01
60 15 3.258333e-01
70 15 1.967143e-01
80 15 1.620000e-01
90 15 1.132222e-01
100 15 1.001500e-01
110 15 7.618182e-02
120 15 6.801389e-02
130 15 5.475641e-02
140 15 5.214286e-02
150 15 4.357778e-02
10 18 5.931667e-01
20 18 5.975833e-01
30 18 5.829444e-01
40 18 5.557083e-01
50 18 5.273333e-01
60 18 4.965278e-01
70 18 3.759286e-01
80 18 2.946250e-01
90 18 2.183333e-01
100 18 1.850500e-01
110 18 1.383939e-01
120 18 1.257361e-01
130 18 1.033974e-01
140 18 9.557143e-02
150 18 8.288889e-02
10 21 6.150000e-01
20 21 6.341667e-01
30 21 6.335000e-01
40 21 6.343750e-01
50 21 6.319667e-01
60 21 6.242778e-01
70 21 5.384286e-01
80 21 4.988542e-01
90 21 4.029074e-01
100 21 3.469000e-01
110 21 2.834697e-01
120 21 2.459583e-01
130 21 1.953077e-01
140 21 1.784643e-01
150 21 1.497667e-01

